Beyond the Standard Model

We introduce aspects of physics beyond the Standard Model focusing on supersymmetry, extra dimensions, and a composite Higgs as solutions to the Hierarchy problem. Lectures at the European School of High Energy Physics, Par\'adf\"urd\H{o}, Hungary, 5-18 June 2013.

==> ESHEP_Csaki_bib.txt <==
%% This BibTeX bibliography file was created using BibDesk.
%% http://bibdesk.sourceforge.net/


%% Created for Flip Tanedo at 2016-02-23 14:49:37 -0500 


%% Saved with string encoding Unicode (UTF-8) 



@article{Goh:2003yr,
	Archiveprefix = {arXiv},
	Author = {Goh, Hock-Seng and Luty, Markus A. and Ng, Siew-Phang},
	Date-Added = {2016-02-23 19:43:57 +0000},
	Date-Modified = {2016-02-23 19:43:57 +0000},
	Doi = {10.1088/1126-6708/2005/01/040},
	Eprint = {hep-th/0309103},
	Journal = {JHEP},
	Pages = {040},
	Primaryclass = {hep-th},
	Reportnumber = {UMD-PP-03-70},
	Slaccitation = {%%CITATION = HEP-TH/0309103;%%},
	Title = {{Supersymmetry without supersymmetry}},
	Volume = {01},
	Year = {2005},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1126-6708/2005/01/040}}

@article{Gherghetta:2011wc,
	Archiveprefix = {arXiv},
	Author = {Gherghetta, Tony and von Harling, Benedict and Setzer, Nicholas},
	Date-Added = {2016-02-23 17:02:52 +0000},
	Date-Modified = {2016-02-23 17:02:52 +0000},
	Doi = {10.1007/JHEP07(2011)011},
	Eprint = {1104.3171},
	Journal = {JHEP},
	Pages = {011},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1104.3171;%%},
	Title = {{A natural little hierarchy for RS from accidental SUSY}},
	Volume = {07},
	Year = {2011},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/JHEP07(2011)011}}

@article{Gherghetta:2003he,
	Archiveprefix = {arXiv},
	Author = {Gherghetta, Tony and Pomarol, Alex},
	Date-Added = {2016-02-23 16:59:28 +0000},
	Date-Modified = {2016-02-23 16:59:28 +0000},
	Doi = {10.1103/PhysRevD.67.085018},
	Eprint = {hep-ph/0302001},
	Journal = {Phys. Rev.},
	Pages = {085018},
	Primaryclass = {hep-ph},
	Reportnumber = {UAB-FT-538, UMN-TH-2126-03},
	Slaccitation = {%%CITATION = HEP-PH/0302001;%%},
	Title = {{The Standard model partly supersymmetric}},
	Volume = {D67},
	Year = {2003},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.67.085018}}

@article{Gabella:2007cp,
	Archiveprefix = {arXiv},
	Author = {Gabella, Maxime and Gherghetta, Tony and Giedt, Joel},
	Date-Added = {2016-02-23 16:55:32 +0000},
	Date-Modified = {2016-02-23 16:55:32 +0000},
	Doi = {10.1103/PhysRevD.76.055001},
	Eprint = {0704.3571},
	Journal = {Phys. Rev.},
	Pages = {055001},
	Primaryclass = {hep-ph},
	Reportnumber = {UMN-TH-2542-07, FTPI-MINN-07-09},
	Slaccitation = {%%CITATION = ARXIV:0704.3571;%%},
	Title = {{A Gravity dual and LHC study of single-sector supersymmetry breaking}},
	Volume = {D76},
	Year = {2007},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.76.055001}}

@article{Manton:1979kb,
	Author = {Manton, N. S.},
	Doi = {10.1016/0550-3213(79)90192-5},
	Journal = {Nucl. Phys.},
	Pages = {141},
	Reportnumber = {LPTENS 79/12},
	Slaccitation = {%%CITATION = NUPHA,B158,141;%%},
	Title = {{A New Six-Dimensional Approach to the Weinberg-Salam Model}},
	Volume = {B158},
	Year = {1979},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(79)90192-5}}

@article{Hosotani:2005nz,
	Archiveprefix = {arXiv},
	Author = {Hosotani, Yutaka and Mabe, Mitsuru},
	Doi = {10.1016/j.physletb.2005.04.039},
	Eprint = {hep-ph/0503020},
	Journal = {Phys. Lett.},
	Pages = {257-265},
	Primaryclass = {hep-ph},
	Reportnumber = {OU-HET-519-2005},
	Slaccitation = {%%CITATION = HEP-PH/0503020;%%},
	Title = {{Higgs boson mass and electroweak-gravity hierarchy from dynamical gauge-Higgs unification in the warped spacetime}},
	Volume = {B615},
	Year = {2005},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.physletb.2005.04.039}}

@article{Cai:2008au,
	Archiveprefix = {arXiv},
	Author = {Cai, Haiying and Cheng, Hsin-Chia and Terning, John},
	Doi = {10.1088/1126-6708/2009/05/045},
	Eprint = {0812.0843},
	Journal = {JHEP},
	Pages = {045},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:0812.0843;%%},
	Title = {{A Quirky Little Higgs Model}},
	Volume = {05},
	Year = {2009},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1126-6708/2009/05/045}}

@article{Craig:2014roa,
	Archiveprefix = {arXiv},
	Author = {Craig, Nathaniel and Knapen, Simon and Longhi, Pietro},
	Doi = {10.1007/JHEP03(2015)106},
	Eprint = {1411.7393},
	Journal = {JHEP},
	Pages = {106},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1411.7393;%%},
	Title = {{The Orbifold Higgs}},
	Volume = {03},
	Year = {2015},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/JHEP03(2015)106}}

@article{Nambu:1961fr,
	Author = {Nambu, Yoichiro and Jona-Lasinio, G.},
	Doi = {10.1103/PhysRev.124.246},
	Journal = {Phys. Rev.},
	Pages = {246-254},
	Slaccitation = {%%CITATION = PHRVA,124,246;%%},
	Title = {{Dynamical Model of Elementary Particles Based on an Analogy with Superconductivity. II}},
	Volume = {124},
	Year = {1961},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRev.124.246}}

@article{tHooft:1973jz,
	Author = {'t Hooft, Gerard},
	Doi = {10.1016/0550-3213(74)90154-0},
	Journal = {Nucl. Phys.},
	Pages = {461},
	Reportnumber = {CERN-TH-1786},
	Slaccitation = {%%CITATION = NUPHA,B72,461;%%},
	Title = {{A Planar Diagram Theory for Strong Interactions}},
	Volume = {B72},
	Year = {1974},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(74)90154-0}}

@inproceedings{DHoker:2002aw,
	Archiveprefix = {arXiv},
	Author = {D'Hoker, Eric and Freedman, Daniel Z.},
	Booktitle = {{Strings, Branes and Extra Dimensions: TASI 2001: Proceedings}},
	Eprint = {hep-th/0201253},
	Pages = {3-158},
	Primaryclass = {hep-th},
	Reportnumber = {UCLA-02-TEP-3, MIT-CTP-3242},
	Slaccitation = {%%CITATION = HEP-TH/0201253;%%},
	Title = {{Supersymmetric gauge theories and the AdS / CFT correspondence}},
	Year = {2002}}

@article{Espinosa:2010vn,
	Archiveprefix = {arXiv},
	Author = {Espinosa, J.R. and Grojean, C. and Muhlleitner, M.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1007/JHEP05(2010)065},
	Eprint = {1003.3251},
	Journal = {JHEP},
	Pages = {065},
	Primaryclass = {hep-ph},
	Reportnumber = {CERN-PH-TH-2010-020, KA-TP-08-2010},
	Slaccitation = {%%CITATION = ARXIV:1003.3251;%%},
	Title = {{Composite Higgs Search at the LHC}},
	Volume = {1005},
	Year = {2010},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/JHEP05(2010)065}}

@article{Galloway:2010bp,
	Archiveprefix = {arXiv},
	Author = {Galloway, Jamison and Evans, Jared A. and Luty, Markus A. and Tacchi, Ruggero Altair},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1007/JHEP10(2010)086},
	Eprint = {1001.1361},
	Journal = {JHEP},
	Pages = {086},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1001.1361;%%},
	Title = {{Minimal Conformal Technicolor and Precision Electroweak Tests}},
	Volume = {1010},
	Year = {2010},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/JHEP10(2010)086}}

@article{Alcaraz:2009jr,
	Archiveprefix = {arXiv},
	Author = {Alcaraz, J.},
	Collaboration = {ALEPH and CDF and D0 and DELPHI and L3 and OPAL and SLD Collaboration},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {0911.2604},
	Primaryclass = {hep-ex},
	Reportnumber = {CERN-PH-EP-2009-023, FERMILAB-TM-2446-E, LEPEWWG-2009-01, TEVEWWG-2009-01, ALEPH-2009-001-PHYSICS-2009-001, CDF-NOTE-9979, D0-NOTE-6005, DELPHI-DELPHI-2009-PHYS-951, L3-NOTE-2836, OPAL-PR430, SLAC-PUB-13830},
	Slaccitation = {%%CITATION = ARXIV:0911.2604;%%},
	Title = {{Precision Electroweak Measurements and Constraints on the Standard Model}},
	Year = {2009}}

@article{Serone:2009kf,
	Archiveprefix = {arXiv},
	Author = {Serone, Marco},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1088/1367-2630/12/7/075013},
	Eprint = {0909.5619},
	Journal = {New J.Phys.},
	Pages = {075013},
	Primaryclass = {hep-ph},
	Reportnumber = {SISSA-61-2009-EP},
	Slaccitation = {%%CITATION = ARXIV:0909.5619;%%},
	Title = {{Holographic Methods and Gauge-Higgs Unification in Flat Extra Dimensions}},
	Volume = {12},
	Year = {2010},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1367-2630/12/7/075013}}

@article{Gedalia:2009ws,
	Archiveprefix = {arXiv},
	Author = {Gedalia, Oram and Isidori, Gino and Perez, Gilad},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/j.physletb.2009.10.097},
	Eprint = {0905.3264},
	Journal = {Phys.Lett.},
	Pages = {200-206},
	Primaryclass = {hep-ph},
	Reportnumber = {WIS-08-09-MAY-DPP},
	Slaccitation = {%%CITATION = ARXIV:0905.3264;%%},
	Title = {{Combining Direct &amp; Indirect Kaon CP Violation to Constrain the Warped KK Scale}},
	Volume = {B682},
	Year = {2009},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.physletb.2009.10.097}}

@article{Rychkov:2009ij,
	Archiveprefix = {arXiv},
	Author = {Rychkov, Vyacheslav S. and Vichi, Alessandro},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.80.045006},
	Eprint = {0905.2211},
	Journal = {Phys.Rev.},
	Pages = {045006},
	Primaryclass = {hep-th},
	Slaccitation = {%%CITATION = ARXIV:0905.2211;%%},
	Title = {{Universal Constraints on Conformal Operator Dimensions}},
	Volume = {D80},
	Year = {2009},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.80.045006}}

@article{Agashe:2009tu,
	Archiveprefix = {arXiv},
	Author = {Agashe, Kaustubh},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.80.115020},
	Eprint = {0902.2400},
	Journal = {Phys.Rev.},
	Pages = {115020},
	Primaryclass = {hep-ph},
	Reportnumber = {UMD-PP-09-030},
	Slaccitation = {%%CITATION = ARXIV:0902.2400;%%},
	Title = {{Relaxing Constraints from Lepton Flavor Violation in 5D Flavorful Theories}},
	Volume = {D80},
	Year = {2009},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.80.115020}}

@article{Gripaios:2009pe,
	Archiveprefix = {arXiv},
	Author = {Gripaios, Ben and Pomarol, Alex and Riva, Francesco and Serra, Javi},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1088/1126-6708/2009/04/070},
	Eprint = {0902.1483},
	Journal = {JHEP},
	Pages = {070},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:0902.1483;%%},
	Title = {{Beyond the Minimal Composite Higgs Model}},
	Volume = {0904},
	Year = {2009},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1126-6708/2009/04/070}}

@article{Anastasiou:2009rv,
	Archiveprefix = {arXiv},
	Author = {Anastasiou, Charalampos and Furlan, Elisabetta and Santiago, Jose},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.79.075003},
	Eprint = {0901.2117},
	Journal = {Phys.Rev.},
	Pages = {075003},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:0901.2117;%%},
	Title = {{Realistic Composite Higgs Models}},
	Volume = {D79},
	Year = {2009},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.79.075003}}

@article{Carena:2009yt,
	Archiveprefix = {arXiv},
	Author = {Carena, Marcela and Medina, Anibal D. and Shah, Nausheen R. and Wagner, Carlos E.M.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.79.096010},
	Eprint = {0901.0609},
	Journal = {Phys.Rev.},
	Pages = {096010},
	Primaryclass = {hep-ph},
	Reportnumber = {ANL-HEP-PR-08-80, EFI-08-31, FERMILAB-PUB-08-562-T},
	Slaccitation = {%%CITATION = ARXIV:0901.0609;%%},
	Title = {{Gauge-Higgs Unification, Neutrino Masses and Dark Matter in Warped Extra Dimensions}},
	Volume = {D79},
	Year = {2009},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.79.096010}}

@article{Agashe:2008jb,
	Archiveprefix = {arXiv},
	Author = {Agashe, Kaustubh and Gopalakrishna, Shrihari and Han, Tao and Huang, Gui-Yu and Soni, Amarjit},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.80.075007},
	Eprint = {0810.1497},
	Journal = {Phys.Rev.},
	Pages = {075007},
	Primaryclass = {hep-ph},
	Reportnumber = {UMD-PP-08-014, MADPH-08-1520, UCD-2008-03},
	Slaccitation = {%%CITATION = ARXIV:0810.1497;%%},
	Title = {{LHC Signals for Warped Electroweak Charged Gauge Bosons}},
	Volume = {D80},
	Year = {2009},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.80.075007}}

@article{Rattazzi:2008pe,
	Archiveprefix = {arXiv},
	Author = {Rattazzi, Riccardo and Rychkov, Vyacheslav S. and Tonni, Erik and Vichi, Alessandro},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1088/1126-6708/2008/12/031},
	Eprint = {0807.0004},
	Journal = {JHEP},
	Pages = {031},
	Primaryclass = {hep-th},
	Slaccitation = {%%CITATION = ARXIV:0807.0004;%%},
	Title = {{Bounding scalar operator dimensions in 4D CFT}},
	Volume = {0812},
	Year = {2008},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1126-6708/2008/12/031}}

@article{Gillioz:2008hs,
	Archiveprefix = {arXiv},
	Author = {Gillioz, Marc},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.80.055003},
	Eprint = {0806.3450},
	Journal = {Phys.Rev.},
	Pages = {055003},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:0806.3450;%%},
	Title = {{A Light composite Higgs boson facing electroweak precision tests}},
	Volume = {D80},
	Year = {2009},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.80.055003}}

@article{Barbieri:2008cc,
	Archiveprefix = {arXiv},
	Author = {Barbieri, Riccardo and Isidori, Gino and Rychkov, Vyacheslav S. and Trincherini, Enrico},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.78.036012},
	Eprint = {0806.1624},
	Journal = {Phys.Rev.},
	Pages = {036012},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:0806.1624;%%},
	Title = {{Heavy Vectors in Higgs-less models}},
	Volume = {D78},
	Year = {2008},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.78.036012}}

@article{Lodone:2008yy,
	Archiveprefix = {arXiv},
	Author = {Lodone, Paolo},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1088/1126-6708/2008/12/029},
	Eprint = {0806.1472},
	Journal = {JHEP},
	Pages = {029},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:0806.1472;%%},
	Title = {{Vector-like quarks in a 'composite' Higgs model}},
	Volume = {0812},
	Year = {2008},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1126-6708/2008/12/029}}

@article{Panico:2008bx,
	Archiveprefix = {arXiv},
	Author = {Panico, Giuliano and Ponton, Eduardo and Santiago, Jose and Serone, Marco},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.77.115012},
	Eprint = {0801.1645},
	Journal = {Phys.Rev.},
	Pages = {115012},
	Primaryclass = {hep-ph},
	Reportnumber = {FERMILAB-PUB-08-030-T},
	Slaccitation = {%%CITATION = ARXIV:0801.1645;%%},
	Title = {{Dark Matter and Electroweak Symmetry Breaking in Models with Warped Extra Dimensions}},
	Volume = {D77},
	Year = {2008},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.77.115012}}

@article{Agashe:2007ki,
	Archiveprefix = {arXiv},
	Author = {Agashe, Kaustubh and Davoudiasl, Hooman and Gopalakrishna, Shrihari and Han, Tao and Huang, Gui-Yu and others},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.76.115015},
	Eprint = {0709.0007},
	Journal = {Phys.Rev.},
	Pages = {115015},
	Primaryclass = {hep-ph},
	Reportnumber = {UMD-PP-07-007, BNL-HET-07-12, MADPH-07-1496, SU-4252-862},
	Slaccitation = {%%CITATION = ARXIV:0709.0007;%%},
	Title = {{LHC Signals for Warped Electroweak Neutral Gauge Bosons}},
	Volume = {D76},
	Year = {2007},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.76.115015}}

@article{Goldberger:2007zk,
	Archiveprefix = {arXiv},
	Author = {Goldberger, Walter D. and Grinstein, Benjamin and Skiba, Witold},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevLett.100.111802},
	Eprint = {0708.1463},
	Journal = {Phys.Rev.Lett.},
	Pages = {111802},
	Primaryclass = {hep-ph},
	Reportnumber = {UCSD-PTH-07-09},
	Slaccitation = {%%CITATION = ARXIV:0708.1463;%%},
	Title = {{Distinguishing the Higgs boson from the dilaton at the Large Hadron Collider}},
	Volume = {100},
	Year = {2008},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.100.111802}}

@article{Bona:2007vi,
	Archiveprefix = {arXiv},
	Author = {Bona, M. and others},
	Collaboration = {UTfit Collaboration},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1088/1126-6708/2008/03/049},
	Eprint = {0707.0636},
	Journal = {JHEP},
	Pages = {049},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:0707.0636;%%},
	Title = {{Model-independent constraints on $\Delta$ F=2 operators and the scale of new physics}},
	Volume = {0803},
	Year = {2008},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1126-6708/2008/03/049}}

@article{Medina:2007hz,
	Archiveprefix = {arXiv},
	Author = {Medina, Anibal D. and Shah, Nausheen R. and Wagner, Carlos E.M.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.76.095010},
	Eprint = {0706.1281},
	Journal = {Phys.Rev.},
	Pages = {095010},
	Primaryclass = {hep-ph},
	Reportnumber = {ANL-HEP-PR-07-34, EFI-07-15},
	Slaccitation = {%%CITATION = ARXIV:0706.1281;%%},
	Title = {{Gauge-Higgs Unification and Radiative Electroweak Symmetry Breaking in Warped Extra Dimensions}},
	Volume = {D76},
	Year = {2007},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.76.095010}}

@article{Panico:2007qd,
	Archiveprefix = {arXiv},
	Author = {Panico, Giuliano and Wulzer, Andrea},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1088/1126-6708/2007/05/060},
	Eprint = {hep-th/0703287},
	Journal = {JHEP},
	Pages = {060},
	Primaryclass = {hep-th},
	Reportnumber = {UAB-FT-629, SISSA-18-2007-EP},
	Slaccitation = {%%CITATION = HEP-TH/0703287;%%},
	Title = {{Effective action and holography in 5D gauge theories}},
	Volume = {0705},
	Year = {2007},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1126-6708/2007/05/060}}

@article{Carena:2007ua,
	Archiveprefix = {arXiv},
	Author = {Carena, Marcela S. and Ponton, Eduardo and Santiago, Jose and Wagner, C.E.M.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.76.035006},
	Eprint = {hep-ph/0701055},
	Journal = {Phys.Rev.},
	Pages = {035006},
	Primaryclass = {hep-ph},
	Reportnumber = {FERMILAB-PUB-07-496-T, ANL-HEP-PR-07-02},
	Slaccitation = {%%CITATION = HEP-PH/0701055;%%},
	Title = {{Electroweak constraints on warped models with custodial symmetry}},
	Volume = {D76},
	Year = {2007},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.76.035006}}

@article{Contino:2006nn,
	Archiveprefix = {arXiv},
	Author = {Contino, Roberto and Kramer, Thomas and Son, Minho and Sundrum, Raman},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1088/1126-6708/2007/05/074},
	Eprint = {hep-ph/0612180},
	Journal = {JHEP},
	Pages = {074},
	Primaryclass = {hep-ph},
	Reportnumber = {ROMA1-1441-2006},
	Slaccitation = {%%CITATION = HEP-PH/0612180;%%},
	Title = {{Warped/composite phenomenology simplified}},
	Volume = {0705},
	Year = {2007},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1126-6708/2007/05/074}}

@article{Kribs:2006mq,
	Archiveprefix = {arXiv},
	Author = {Kribs, Graham D.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {hep-ph/0605325},
	Pages = {633-699},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = HEP-PH/0605325;%%},
	Title = {{TASI 2004 lectures on the phenomenology of extra dimensions}},
	Year = {2006}}

@article{Panico:2006em,
	Archiveprefix = {arXiv},
	Author = {Panico, Giuliano and Serone, Marco and Wulzer, Andrea},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/j.nuclphysb.2006.10.032},
	Eprint = {hep-ph/0605292},
	Journal = {Nucl.Phys.},
	Pages = {189-211},
	Primaryclass = {hep-ph},
	Reportnumber = {UAB-FT-602},
	Slaccitation = {%%CITATION = HEP-PH/0605292;%%},
	Title = {{Electroweak Symmetry Breaking and Precision Tests with a Fifth Dimension}},
	Volume = {B762},
	Year = {2007},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.nuclphysb.2006.10.032}}

@article{Panico:2005dh,
	Archiveprefix = {arXiv},
	Author = {Panico, Giuliano and Serone, Marco and Wulzer, Andrea},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/j.nuclphysb.2006.01.025},
	Eprint = {hep-ph/0510373},
	Journal = {Nucl.Phys.},
	Pages = {186-207},
	Primaryclass = {hep-ph},
	Reportnumber = {SISSA-77-2005-EP, UAB-FT-590},
	Slaccitation = {%%CITATION = HEP-PH/0510373;%%},
	Title = {{A Model of electroweak symmetry breaking from a fifth dimension}},
	Volume = {B739},
	Year = {2006},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.nuclphysb.2006.01.025}}

@article{Duhrssen:2004cv,
	Archiveprefix = {arXiv},
	Author = {Duhrssen, M. and Heinemeyer, S. and Logan, H. and Rainwater, D. and Weiglein, G. and others},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.70.113009},
	Eprint = {hep-ph/0406323},
	Journal = {Phys.Rev.},
	Pages = {113009},
	Primaryclass = {hep-ph},
	Reportnumber = {CERN-PH-TH-2004-103, DCPT-04-56, DESY-04-089, IPPP-04-28, KA-TP-04-2004, MADPH-04-1384},
	Slaccitation = {%%CITATION = HEP-PH/0406323;%%},
	Title = {{Extracting Higgs boson couplings from CERN LHC data}},
	Volume = {D70},
	Year = {2004},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.70.113009}}

@article{Barbieri:2003pr,
	Archiveprefix = {arXiv},
	Author = {Barbieri, Riccardo and Pomarol, Alex and Rattazzi, Riccardo},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/j.physletb.2004.04.005},
	Eprint = {hep-ph/0310285},
	Journal = {Phys.Lett.},
	Pages = {141-149},
	Primaryclass = {hep-ph},
	Reportnumber = {CERN-TH-2003-259, UAB-FT-554},
	Slaccitation = {%%CITATION = HEP-PH/0310285;%%},
	Title = {{Weakly coupled Higgsless theories and precision electroweak tests}},
	Volume = {B591},
	Year = {2004},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.physletb.2004.04.005}}

@article{Luty:2003vm,
	Archiveprefix = {arXiv},
	Author = {Luty, Markus A. and Porrati, Massimo and Rattazzi, Riccardo},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1088/1126-6708/2003/09/029},
	Eprint = {hep-th/0303116},
	Journal = {JHEP},
	Pages = {029},
	Primaryclass = {hep-th},
	Reportnumber = {CERN-TH-2003-044, UMD-PP-03-041},
	Slaccitation = {%%CITATION = HEP-TH/0303116;%%},
	Title = {{Strong interactions and stability in the DGP model}},
	Volume = {0309},
	Year = {2003},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1126-6708/2003/09/029}}

@article{Agashe:2002pr,
	Archiveprefix = {arXiv},
	Author = {Agashe, Kaustubh and Delgado, Antonio and Sundrum, Raman},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/S0003-4916(03)00013-7},
	Eprint = {hep-ph/0212028},
	Journal = {Annals Phys.},
	Pages = {145-164},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = HEP-PH/0212028;%%},
	Title = {{Grand unification in RS1}},
	Volume = {304},
	Year = {2003},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/S0003-4916(03)00013-7}}

@article{Csaki:2002ur,
	Archiveprefix = {arXiv},
	Author = {Csaki, Csaba and Grojean, Christophe and Murayama, Hitoshi},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.67.085012},
	Eprint = {hep-ph/0210133},
	Journal = {Phys.Rev.},
	Pages = {085012},
	Primaryclass = {hep-ph},
	Reportnumber = {CLNS-02-1809, SACLAY-T02-127, UCB-PTH-02-42, LBNL-51610},
	Slaccitation = {%%CITATION = HEP-PH/0210133;%%},
	Title = {{Standard model Higgs from higher dimensional gauge fields}},
	Volume = {D67},
	Year = {2003},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.67.085012}}

@article{Hill:2002ap,
	Archiveprefix = {arXiv},
	Author = {Hill, Christopher T. and Simmons, Elizabeth H.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/S0370-1573(03)00140-6},
	Eprint = {hep-ph/0203079},
	Journal = {Phys.Rept.},
	Pages = {235-402},
	Primaryclass = {hep-ph},
	Reportnumber = {FERMILAB-PUB-02-045-T, BUHEP-01-09},
	Slaccitation = {%%CITATION = HEP-PH/0203079;%%},
	Title = {{Strong dynamics and electroweak symmetry breaking}},
	Volume = {381},
	Year = {2003},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/S0370-1573(03)00140-6}}

@article{Barbieri:2002ic,
	Archiveprefix = {arXiv},
	Author = {Barbieri, R. and Contino, R. and Creminelli, P. and Rattazzi, R. and Scrucca, C.A.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.66.024025},
	Eprint = {hep-th/0203039},
	Journal = {Phys.Rev.},
	Pages = {024025},
	Primaryclass = {hep-th},
	Reportnumber = {CERN-TH-2002-046},
	Slaccitation = {%%CITATION = HEP-TH/0203039;%%},
	Title = {{Anomalies, Fayet-Iliopoulos terms and the consistency of orbifold field theories}},
	Volume = {D66},
	Year = {2002},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.66.024025}}

@article{Lane:2002wv,
	Archiveprefix = {arXiv},
	Author = {Lane, Kenneth},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {hep-ph/0202255},
	Primaryclass = {hep-ph},
	Reportnumber = {FERMILAB-PUB-02-040-T, BUHEP-02-15},
	Slaccitation = {%%CITATION = HEP-PH/0202255;%%},
	Title = {{Two lectures on technicolor}},
	Year = {2002}}

@article{Contino:2001uf,
	Archiveprefix = {arXiv},
	Author = {Contino, Roberto and Gambassi, Andrea},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1063/1.1531215},
	Eprint = {hep-th/0112161},
	Journal = {J.Math.Phys.},
	Pages = {570-587},
	Primaryclass = {hep-th},
	Slaccitation = {%%CITATION = HEP-TH/0112161;%%},
	Title = {{On dimensional regularization of sums}},
	Volume = {44},
	Year = {2003},
	Bdsk-Url-1 = {http://dx.doi.org/10.1063/1.1531215}}

@article{PerezVictoria:2001pa,
	Archiveprefix = {arXiv},
	Author = {Perez-Victoria, Manuel},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1088/1126-6708/2001/05/064},
	Eprint = {hep-th/0105048},
	Journal = {JHEP},
	Pages = {064},
	Primaryclass = {hep-th},
	Reportnumber = {MIT-CTP-3133},
	Slaccitation = {%%CITATION = HEP-TH/0105048;%%},
	Title = {{Randall-Sundrum models and the regularized AdS / CFT correspondence}},
	Volume = {0105},
	Year = {2001},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1126-6708/2001/05/064}}

@article{Chivukula:2000mb,
	Archiveprefix = {arXiv},
	Author = {Chivukula, R. Sekhar},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {hep-ph/0011264},
	Pages = {731-772},
	Primaryclass = {hep-ph},
	Reportnumber = {BUHEP-00-24},
	Slaccitation = {%%CITATION = HEP-PH/0011264;%%},
	Title = {{Lectures on technicolor and compositeness}},
	Year = {2000}}

@article{deRafael:1997ea,
	Archiveprefix = {arXiv},
	Author = {de Rafael, Eduardo},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {hep-ph/9802448},
	Pages = {1171-1218},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = HEP-PH/9802448;%%},
	Title = {{An Introduction to sum rules in QCD: Course}},
	Year = {1997}}

@article{Knecht:1997ts,
	Archiveprefix = {arXiv},
	Author = {Knecht, Marc and de Rafael, Eduardo},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/S0370-2693(98)00223-8},
	Eprint = {hep-ph/9712457},
	Journal = {Phys.Lett.},
	Pages = {335-342},
	Primaryclass = {hep-ph},
	Reportnumber = {CPT-97-P-3574},
	Slaccitation = {%%CITATION = HEP-PH/9712457;%%},
	Title = {{Patterns of spontaneous chiral symmetry breaking in the large N(c) limit of QCD - like theories}},
	Volume = {B424},
	Year = {1998},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/S0370-2693(98)00223-8}}

@article{Altarelli:1991fk,
	Author = {Altarelli, Guido and Barbieri, Riccardo and Jadach, S.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0550-3213(92)90376-M},
	Journal = {Nucl.Phys.},
	Pages = {3-32},
	Reportnumber = {CERN-TH-6124-91},
	Slaccitation = {%%CITATION = NUPHA,B369,3;%%},
	Title = {{Toward a model independent analysis of electroweak data}},
	Volume = {B369},
	Year = {1992},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(92)90376-M}}

@article{Georgi:1991ci,
	Author = {Georgi, Howard},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0550-3213(91)80022-E},
	Journal = {Nucl.Phys.},
	Pages = {301-325},
	Reportnumber = {HUTP-90-A077},
	Slaccitation = {%%CITATION = NUPHA,B363,301;%%},
	Title = {{Effective field theory and electroweak radiative corrections}},
	Volume = {B363},
	Year = {1991},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(91)80022-E}}

@article{Kaplan:1991dc,
	Author = {Kaplan, David B.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/S0550-3213(05)80021-5},
	Journal = {Nucl.Phys.},
	Pages = {259-278},
	Reportnumber = {UCSD-PTH-91-04},
	Slaccitation = {%%CITATION = NUPHA,B365,259;%%},
	Title = {{Flavor at SSC energies: A New mechanism for dynamically generated fermion masses}},
	Volume = {B365},
	Year = {1991},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/S0550-3213(05)80021-5}}

@article{Altarelli:1990zd,
	Author = {Altarelli, Guido and Barbieri, Riccardo},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0370-2693(91)91378-9},
	Journal = {Phys.Lett.},
	Pages = {161-167},
	Reportnumber = {CERN-TH-5863-90},
	Slaccitation = {%%CITATION = PHLTA,B253,161;%%},
	Title = {{Vacuum polarization effects of new physics on electroweak processes}},
	Volume = {B253},
	Year = {1991},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-2693(91)91378-9}}

@article{Chanowitz:1985hj,
	Author = {Chanowitz, Michael S. and Gaillard, Mary K.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0550-3213(85)90580-2},
	Journal = {Nucl.Phys.},
	Pages = {379},
	Reportnumber = {LBL-19470, UCB-PTH-85/19},
	Slaccitation = {%%CITATION = NUPHA,B261,379;%%},
	Title = {{The TeV Physics of Strongly Interacting W's and Z's}},
	Volume = {B261},
	Year = {1985},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(85)90580-2}}

@article{Dugan:1984hq,
	Author = {Dugan, Michael J. and Georgi, Howard and Kaplan, David B.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0550-3213(85)90221-4},
	Journal = {Nucl.Phys.},
	Pages = {299},
	Reportnumber = {HUTP-84/A073},
	Slaccitation = {%%CITATION = NUPHA,B254,299;%%},
	Title = {{Anatomy of a Composite Higgs Model}},
	Volume = {B254},
	Year = {1985},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(85)90221-4}}

@article{Banks:1984gj,
	Author = {Banks, Tom},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0550-3213(84)90389-4},
	Journal = {Nucl.Phys.},
	Pages = {125},
	Reportnumber = {Print-84-0314 (IAS,PRINCETON)},
	Slaccitation = {%%CITATION = NUPHA,B243,125;%%},
	Title = {{Constraints on $SU(2)\times U(1)$ Breaking by Vacuum Misalignment}},
	Volume = {B243},
	Year = {1984},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(84)90389-4}}

@article{Dimopoulos:1981xc,
	Author = {Dimopoulos, Savas and Preskill, John},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0550-3213(82)90345-5},
	Journal = {Nucl.Phys.},
	Pages = {206},
	Reportnumber = {HUTP-81/A045, NSF-ITP-82-11},
	Slaccitation = {%%CITATION = NUPHA,B199,206;%%},
	Title = {{Massless Composites With Massive Constituents}},
	Volume = {B199},
	Year = {1982},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(82)90345-5}}

@article{Shifman:1978by,
	Author = {Shifman, Mikhail A. and Vainshtein, A.I. and Zakharov, Valentin I.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0550-3213(79)90023-3},
	Journal = {Nucl.Phys.},
	Pages = {448-518},
	Reportnumber = {ITEP-94-1978, ITEP-81-1978},
	Slaccitation = {%%CITATION = NUPHA,B147,448;%%},
	Title = {{QCD and Resonance Physics: Applications}},
	Volume = {B147},
	Year = {1979},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(79)90023-3}}

@article{Shifman:1978bx,
	Author = {Shifman, Mikhail A. and Vainshtein, A.I. and Zakharov, Valentin I.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0550-3213(79)90022-1},
	Journal = {Nucl.Phys.},
	Pages = {385-447},
	Reportnumber = {ITEP-73-1978, ITEP-80-1978},
	Slaccitation = {%%CITATION = NUPHA,B147,385;%%},
	Title = {{QCD and Resonance Physics. Sum Rules}},
	Volume = {B147},
	Year = {1979},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(79)90022-1}}

@article{Lee:1977eg,
	Author = {Lee, Benjamin W. and Quigg, C. and Thacker, H.B.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.16.1519},
	Journal = {Phys.Rev.},
	Pages = {1519},
	Reportnumber = {FERMILAB-PUB-77-030-THY, FERMILAB-PUB-77-030-T},
	Slaccitation = {%%CITATION = PHRVA,D16,1519;%%},
	Title = {{Weak Interactions at Very High-Energies: The Role of the Higgs Boson Mass}},
	Volume = {D16},
	Year = {1977},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.16.1519}}

@article{Vayonakis:1976vz,
	Author = {Vayonakis, C.E.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1007/BF02746538},
	Journal = {Lett.Nuovo Cim.},
	Pages = {383},
	Reportnumber = {Print-76-0770 (SUSSEX)},
	Slaccitation = {%%CITATION = NCLTA,17,383;%%},
	Title = {{Born Helicity Amplitudes and Cross-Sections in Nonabelian Gauge Theories}},
	Volume = {17},
	Year = {1976},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/BF02746538}}

@article{Cornwall:1974km,
	Author = {Cornwall, John M. and Levin, David N. and Tiktopoulos, George},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.10.1145, 10.1103/PhysRevD.11.972},
	Journal = {Phys.Rev.},
	Pages = {1145},
	Reportnumber = {UCLA-74-TEP-2},
	Slaccitation = {%%CITATION = PHRVA,D10,1145;%%},
	Title = {{Derivation of Gauge Invariance from High-Energy Unitarity Bounds on the s Matrix}},
	Volume = {D10},
	Year = {1974},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.10.1145,%2010.1103/PhysRevD.11.972}}

@article{Hooft:1974hx,
	Author = {'t Hooft, Gerard},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0550-3213(74)90088-1},
	Journal = {Nucl.Phys.},
	Pages = {461},
	Reportnumber = {CERN-TH-1820},
	Slaccitation = {%%CITATION = NUPHA,B75,461;%%},
	Title = {{A Two-Dimensional Model for Mesons}},
	Volume = {B75},
	Year = {1974},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(74)90088-1}}

@article{Hooft:1973jz,
	Author = {'t Hooft, Gerard},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0550-3213(74)90154-0},
	Journal = {Nucl.Phys.},
	Pages = {461},
	Reportnumber = {CERN-TH-1786},
	Slaccitation = {%%CITATION = NUPHA,B72,461;%%},
	Title = {{A Planar Diagram Theory for Strong Interactions}},
	Volume = {B72},
	Year = {1974},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(74)90154-0}}

@article{Weinberg:1967kj,
	Author = {Weinberg, Steven},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevLett.18.507},
	Journal = {Phys.Rev.Lett.},
	Pages = {507-509},
	Slaccitation = {%%CITATION = PRLTA,18,507;%%},
	Title = {{Precise relations between the spectra of vector and axial vector mesons}},
	Volume = {18},
	Year = {1967},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.18.507}}

@article{Das:1967it,
	Author = {Das, T. and Guralnik, G.S. and Mathur, V.S. and Low, F.E. and Young, J.E.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevLett.18.759},
	Journal = {Phys.Rev.Lett.},
	Pages = {759-761},
	Slaccitation = {%%CITATION = PRLTA,18,759;%%},
	Title = {{Electromagnetic mass difference of pions}},
	Volume = {18},
	Year = {1967},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.18.759}}

@article{Appelquist:1986tr,
	Author = {Appelquist, Thomas and Wijewardhana, L.C.R.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.35.774},
	Journal = {Phys.Rev.},
	Pages = {774},
	Reportnumber = {YTP-86-17},
	Slaccitation = {%%CITATION = PHRVA,D35,774;%%},
	Title = {{Chiral Hierarchies and Chiral Perturbations in Technicolor}},
	Volume = {D35},
	Year = {1987},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.35.774}}

@article{Weinberg:1975gm,
	Author = {Weinberg, Steven},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.13.974},
	Journal = {Phys.Rev.},
	Pages = {974-996},
	Reportnumber = {PRINT-75-0804 (HARVARD)},
	Slaccitation = {%%CITATION = PHRVA,D13,974;%%},
	Title = {{Implications of Dynamical Symmetry Breaking}},
	Volume = {D13},
	Year = {1976},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.13.974}}

@article{Golfand:1971iw,
	Author = {Golfand, Yu.A. and Likhtman, E.P.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Journal = {JETP Lett.},
	Pages = {323-326},
	Slaccitation = {%%CITATION = JTPLA,13,323;%%},
	Title = {{Extension of the Algebra of Poincare Group Generators and Violation of p Invariance}},
	Volume = {13},
	Year = {1971}}

@article{Schuster:2013pxj,
	Archiveprefix = {arXiv},
	Author = {Schuster, Philip and Toro, Natalia},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {1302.1198},
	Primaryclass = {hep-th},
	Slaccitation = {%%CITATION = ARXIV:1302.1198;%%},
	Title = {{On the Theory of Continuous-Spin Particles: Wavefunctions and Soft-Factor Scattering Amplitudes}},
	Year = {2013}}

@article{Schuster:2013vpr,
	Archiveprefix = {arXiv},
	Author = {Schuster, Philip and Toro, Natalia},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {1302.1577},
	Primaryclass = {hep-th},
	Reportnumber = {PI-PARTPHYS-316},
	Slaccitation = {%%CITATION = ARXIV:1302.1577;%%},
	Title = {{On the Theory of Continuous-Spin Particles: Helicity Correspondence in Radiation and Forces}},
	Year = {2013}}

@article{Schuster:2013pta,
	Archiveprefix = {arXiv},
	Author = {Schuster, Philip and Toro, Natalia},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {1302.3225},
	Primaryclass = {hep-th},
	Reportnumber = {PI-PARTPHYS-317},
	Slaccitation = {%%CITATION = ARXIV:1302.3225;%%},
	Title = {{A Gauge Field Theory of Continuous-Spin Particles}},
	Year = {2013}}

@article{Bekaert:fk,
	Author = {Xavier Bekaert and Nicolas Boulanger},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-08 00:48:55 +0000},
	Eprint = {hep-th/0611263v1},
	Title = {The unitary representations of the Poincare group in any spacetime dimension},
	Url = {http://arxiv.org/abs/hep-th/0611263v1},
	Bdsk-Url-1 = {http://arxiv.org/abs/hep-th/0611263v1}}

@misc{Osborn:Symmetries,
	Author = {Hugh Osborn},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Howpublished = {Lecture Notes.},
	Title = {Symmetries and Particle Physics},
	Url = {http://www.damtp.cam.ac.uk/user/ho/GNotes.pdf},
	Year = {2010},
	Bdsk-Url-1 = {http://www.damtp.cam.ac.uk/user/ho/GNotes.pdf}}

@article{Burgess:2007zi,
	Author = {Burgess, C. P. and Moore, G. D.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Note = {Cambridge, UK: Cambridge Univ. Pr. (2007) 542 p},
	Title = {{The standard model: A primer}}}

@article{Mohapatra:1986uf,
	Author = {Mohapatra, R. N.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Note = {Berlin, Germany: Springer ( 1986) 309 P. ( Contemporary Physics)},
	Title = {{UNIFICATION AND SUPERSYMMETRY. THE FRONTIERS OF QUARK - LEPTON PHYSICS}}}

@book{Srednicki:QFT,
	Author = {Mark Srednicki},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Publisher = {{Cambridge University Press}},
	Title = {Quantum Field Theory},
	Year = {2007}}

@book{Zee:QFTnutshell,
	Author = {Anthony Zee},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Publisher = {Princeton University Press},
	Title = {Quantum Field Theory in a Nutshell},
	Year = {2003}}

@book{Banks:ModernQFT,
	Author = {Tom Banks},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Publisher = {Cambridge University Press},
	Title = {Modern Quantum Field Theory: A Concise Introduction},
	Year = {2008}}

@misc{nima:LowESUSY,
	Author = {Nima Arkani-Hamed},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Note = {Summer School on Particle Physics, Cosmology and Strings},
	Title = {Introduction to Low Energy Supersymmetry},
	Url = {http://pirsa.org/07080007/},
	Year = 2007,
	Bdsk-Url-1 = {http://pirsa.org/07080007/}}

@article{Martin:1997ns,
	Archiveprefix = {arXiv},
	Author = {Martin, Stephen P.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {hep-ph/9709356},
	Slaccitation = {%%CITATION = HEP-PH/9709356;%%},
	Title = {{A Supersymmetry Primer}},
	Year = {1997}}

@misc{quevedo,
	Author = {Fernando Quevedo},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Howpublished = {lecture notes taken by Philip Tanedo},
	Note = {CASM `Part III' course},
	Publisher = {Department of Applied Mathematics and Theoretical Physics at Cambridge University},
	Title = {Supersymmetry and Extra Dimensions},
	Type = {Lent term lecture course.},
	Year = 2007}

@misc{csakilectures,
	Author = {Csaba Cs\'aki},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Howpublished = {lecture notes taken by Philip Tanedo},
	Publisher = {Physics Department, Cornell University},
	Title = {Physics 7646: High Energy Particle Physics II},
	Type = {Spring semester lecture course.},
	Year = 2009}

@book{shifman,
	Author = {Kane, G. and Shifman, M.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Publisher = {World Scientific},
	Title = {The Supersymmetric World: The Beginnings of the Theory},
	Year = 2000}

@misc{hepthesis,
	Author = {Andy Buckley},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Title = {The hepthesis {{\LaTeX}book} class},
	Year = 2007}

@misc{kile,
	Author = {Jeroen Wijnhout, Holger Danielsson, Brachet Pascal},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Title = {KDE Integrated {\LaTeX} Environment},
	Url = {http://kile.sourceforge.net/},
	Year = 2006,
	Bdsk-Url-1 = {http://kile.sourceforge.net/}}

@misc{particlezoo,
	Author = {Julie Peasley},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Title = {The Particle Zoo: Subatomic Particle Plushies},
	Url = {http://www.particlezoo.net},
	Year = 2008,
	Bdsk-Url-1 = {http://www.particlezoo.net}}

@misc{jaxodraw,
	Author = {Daniele Binosi and Lukas Theussl},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Title = {JaxoDraw: Feynman Diagrams with JAVA 1.3-0},
	Url = {http://jaxodraw.sourceforge.net/},
	Year = 2006,
	Bdsk-Url-1 = {http://jaxodraw.sourceforge.net/}}

@misc{textmate,
	Author = {Micromates},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Title = {TextMate: The Missing Editor},
	Url = {http://macromates.com/},
	Year = 2008,
	Bdsk-Url-1 = {http://macromates.com/}}

@article{spinorspanner,
	Author = {Bolker, Ethan D.},
	Copyright = {Copyright {\copyright} 1973 Mathematical Association of America},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Issn = {00029890},
	Journal = {The American Mathematical Monthly},
	Number = {9},
	Pages = {977--984},
	Publisher = {Mathematical Association of America},
	Title = {The Spinor Spanner},
	Url = {http://www.jstor.org/stable/2318771},
	Volume = {80},
	Year = {1973},
	Bdsk-Url-1 = {http://www.jstor.org/stable/2318771}}

@misc{osborn,
	Author = {Osborn, Hugh and Gielen, Steffen},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Note = {Lent term Part III course, Department of Applied Mathematics and Theoretical Physics, Cambridge University},
	Title = {Advanced Quantum Field Theory},
	Year = {2007}}

@misc{gutowski,
	Author = {Gutowski, Jan},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Note = {Michaelmas term Part III course, Department of Applied Mathematics and Theoretical Physics, Cambridge University},
	Title = {Symmetries and Particle Physics},
	Year = {2007}}

@book{weinberg,
	Author = {Steven Weinberg},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Publisher = {Cambridge University Press},
	Title = {The Quantum Theory of Fields, Vol I-III},
	Year = 2005}

@book{srednicki,
	Author = {Mark Srednicki},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Publisher = {Cambridge University Press},
	Title = {Quantum Field Theory},
	Year = 2007}

@misc{hollowood,
	Author = {Tim Hollowood},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Note = {Lecture Notes},
	Title = {Cut-offs and Continuum Limits: a Wilsonian Approach to Field Theory},
	Url = {http://pyweb.swan.ac.uk/~hollowood/},
	Year = {1998},
	Bdsk-Url-1 = {http://pyweb.swan.ac.uk/~hollowood/}}

@article{MullerKirsten:1986cw,
	Author = {Muller-Kirsten, H. J. W. and Wiedemann, A.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Note = {Print-86-0955 (KAISERSLAUTERN)},
	Title = {{SUPERSYMMETRY: AN INTRODUCTION WITH CONCEPTUAL AND CALCULATIONAL DETAILS}}}

@article{Polchinski:1998rr,
	Author = {Polchinski, J.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Note = {Cambridge, UK: Univ. Pr. (1998) 531 p},
	Title = {{String theory. Vol. 2: Superstring theory and beyond}}}

@article{Polchinski:1998rq,
	Author = {Polchinski, J.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Note = {Cambridge, UK: Univ. Pr. (1998) 402 p},
	Title = {{String theory. Vol. 1: An introduction to the bosonic string}}}

@article{Weinberg:2000cr,
	Author = {Weinberg, Steven},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Note = {Cambridge, UK: Univ. Pr. (2000) 419 p},
	Title = {{The quantum theory of fields. Vol. 3: Supersymmetry}}}

@article{Weinberg:1995mt,
	Author = {Weinberg, Steven},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Note = {Cambridge, UK: Univ. Pr. (1995) 609 p},
	Title = {{The Quantum theory of fields. Vol. 1: Foundations}}}

@article{Salam:1974jj,
	Author = {Salam, Abdus and Strathdee, J. A.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.11.1521},
	Journal = {Phys. Rev.},
	Pages = {1521-1535},
	Slaccitation = {%%CITATION = PHRVA,D11,1521;%%},
	Title = {{On Superfields and Fermi-Bose Symmetry}},
	Volume = {D11},
	Year = {1975},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.11.1521}}

@article{Salam:1974yz,
	Author = {Salam, Abdus and Strathdee, J. A.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0550-3213(74)90537-9},
	Journal = {Nucl. Phys.},
	Pages = {477-482},
	Slaccitation = {%%CITATION = NUPHA,B76,477;%%},
	Title = {{Supergauge Transformations}},
	Volume = {B76},
	Year = {1974},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(74)90537-9}}

@book{Buchbinder:1998qv,
	Author = {Buchbinder, I. L. and Kuzenko, S. M.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Note = {Bristol, UK: IOP (1998) 656 p},
	Title = {{Ideas and methods of supersymmetry and supergravity: Or a walk through superspace}}}

@article{Gieres:1988qp,
	Author = {Gieres, F.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Journal = {Lect. Notes Phys.},
	Pages = {1-189},
	Slaccitation = {%%CITATION = LNPHA,302,1;%%},
	Title = {{Geometry of Supersymmetric Gauge Theories: Including an Introduction to BRS Differential Algebras and Anomalies}},
	Volume = {302},
	Year = {1988}}

@book{DeWitt:1992cy,
	Author = {DeWitt, Bryce S.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Note = {Cambridge, UK: Univ. Pr. (1992) 407 p. (Cambridge monographs on mathematical physics). (2nd ed.),},
	Title = {{Supermanifolds}}}

@book{Binetruy:2006ad,
	Author = {Binetruy, P.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Note = {Oxford, UK: Oxford Univ. Pr. (2006) 520 p},
	Title = {{Supersymmetry: Theory, experiment and cosmology}}}

@book{Wess:1992cp,
	Author = {Wess, J. and Bagger, J.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Isbn = {9780691025308},
	Lccn = {90026372},
	Publisher = {Princeton University Press},
	Series = {Princeton series in physics},
	Title = {Supersymmetry and Supergravity},
	Year = {1992}}

@article{nishi:1160,
	Author = {C. C. Nishi},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1119/1.2074087},
	Journal = {American Journal of Physics},
	Keywords = {SU(N) theory; matrix algebra; physics education},
	Number = {12},
	Pages = {1160-1163},
	Publisher = {AAPT},
	Title = {Simple derivation of general Fierz-type identities},
	Url = {http://link.aip.org/link/?AJP/73/1160/1},
	Volume = {73},
	Year = {2005},
	Bdsk-Url-1 = {http://link.aip.org/link/?AJP/73/1160/1},
	Bdsk-Url-2 = {http://dx.doi.org/10.1119/1.2074087}}

@article{Bailin:1994qt,
	Author = {Bailin, D. and Love, A.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Note = {Bristol, UK: IOP (1994) 322 p. (Graduate student series in physics)},
	Title = {{Supersymmetric gauge field theory and string theory}}}

@misc{pauliquote,
	Author = {Ray Streater},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Title = {Wolfgang Pauli, great theoretical physicist},
	Url = {http://www.mth.kcl.ac.uk/~streater/pauli.html},
	Year = 2000,
	Bdsk-Url-1 = {http://www.mth.kcl.ac.uk/~streater/pauli.html}}

@article{Randall:1999vf,
	Archiveprefix = {arXiv},
	Author = {Randall, Lisa and Sundrum, Raman},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevLett.83.4690},
	Eprint = {hep-th/9906064},
	Journal = {Phys. Rev. Lett.},
	Pages = {4690-4693},
	Slaccitation = {%%CITATION = HEP-TH/9906064;%%},
	Title = {{An alternative to compactification}},
	Volume = {83},
	Year = {1999},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.83.4690}}

@article{Akama:1982jy,
	Archiveprefix = {arXiv},
	Author = {Akama, K.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {hep-th/0001113},
	Journal = {Lect. Notes Phys.},
	Pages = {267-271},
	Slaccitation = {%%CITATION = HEP-TH/0001113;%%},
	Title = {{An early proposal of 'brane world'}},
	Volume = {176},
	Year = {1982}}

@article{Horava:1995qa,
	Archiveprefix = {arXiv},
	Author = {Horava, Petr and Witten, Edward},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0550-3213(95)00621-4},
	Eprint = {hep-th/9510209},
	Journal = {Nucl. Phys.},
	Pages = {506-524},
	Slaccitation = {%%CITATION = HEP-TH/9510209;%%},
	Title = {{Heterotic and type I string dynamics from eleven dimensions}},
	Volume = {B460},
	Year = {1996},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(95)00621-4}}

@article{Witten:1996mz,
	Archiveprefix = {arXiv},
	Author = {Witten, Edward},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0550-3213(96)00190-3},
	Eprint = {hep-th/9602070},
	Journal = {Nucl. Phys.},
	Pages = {135-158},
	Slaccitation = {%%CITATION = HEP-TH/9602070;%%},
	Title = {{Strong Coupling Expansion Of Calabi-Yau Compactification}},
	Volume = {B471},
	Year = {1996},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(96)00190-3}}

@article{GellMann:1964xy,
	Author = {Gell-Mann, Murray and Neemam, Yuval},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Note = {Benjamin, W. A. (1964)},
	Title = {{The eightfold way: a review with a collection of reprints}}}

@article{nishijima:charge,
	Author = {Nishijima, K},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1143/ptp.13.285},
	Journal = {Progress of Theoretical Physics.},
	Pages = {285-304},
	Title = {{Charge Independence Theory of V Particles}},
	Volume = {13},
	Year = {1955},
	Bdsk-Url-1 = {http://dx.doi.org/10.1143/ptp.13.285}}

@article{gellmann:charge,
	Author = {Gell-Mann, Murray},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Journal = {Nuovo Cim, Suppl.},
	Pages = {848},
	Volume = {4},
	Year = {1956}}

@article{Aldaya:1984gt,
	Author = {Aldaya, Victor and de Azcarraga, Jose A.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1063/1.526896},
	Journal = {J. Math. Phys.},
	Pages = {1818},
	Slaccitation = {%%CITATION = JMAPA,26,1818;%%},
	Title = {{A NOTE ON THE MEANING OF COVARIANT DERIVATIVES IN SUPERSYMMETRY}},
	Volume = {26},
	Year = {1985},
	Bdsk-Url-1 = {http://dx.doi.org/10.1063/1.526896}}

@article{Galperin:2001uw,
	Author = {Galperin, A. S. and Ivanov, E. A. and Ogievetsky, V. I. and Sokatchev, E. S.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Note = {Cambridge, UK: Univ. Pr. (2001) 306 p},
	Title = {{Harmonic superspace}}}

@book{chengandli,
	Author = {Ta-Pei Cheng and Ling-Fong Li},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Publisher = {Oxford University Press},
	Title = {Gauge Theory of Elementary Particle Physics},
	Year = 1988}

@misc{Wells:SM1,
	Author = {James Wells},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {MCTP-07-27},
	Note = {Lectures at the Particle Physics, Cosmology and Strings Summer School at Perimeter Institute},
	Title = {Status of the Standard Model, Lecture 1},
	Url = {http://pirsa.org/07080004/},
	Year = 2007,
	Bdsk-Url-1 = {http://pirsa.org/07080004/}}

@misc{Wells:SM2,
	Author = {James Wells},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {MCTP-07-27},
	Note = {Lectures at the Particle Physics, Cosmology and Strings Summer School at Perimeter Institute},
	Title = {Status of the Standard Model, Lecture 2},
	Url = {http://pirsa.org/07080020/},
	Year = 2007,
	Bdsk-Url-1 = {http://pirsa.org/07080020/}}

@book{aspectsofsymmetry,
	Asin = {0521318270},
	Author = {Sidney Coleman},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Description = {Amazon.com: Aspects of Symmetry: Selected Erice Lectures: Sidney Coleman: Books},
	Dewey = {539.72},
	Ean = {9780521318273},
	Isbn = {0521318270},
	Keywords = {field particle physics quantum symmetry theory},
	Publisher = {Cambridge University Press},
	Title = {Aspects of Symmetry: Selected Erice Lectures},
	Url = {http://www.amazon.com/Aspects-Symmetry-Selected-Erice-Lectures/dp/0521318270%3FSubscriptionId%3D13CT5CVB80YFWJEPWS02%26tag%3Dws%26linkCode%3Dxm2%26camp%3D2025%26creative%3D165953%26creativeASIN%3D0521318270},
	Year = {1988},
	Bdsk-Url-1 = {http://www.amazon.com/Aspects-Symmetry-Selected-Erice-Lectures/dp/0521318270?SubscriptionId=13CT5CVB80YFWJEPWS02&tag=ws&linkCode=xm2&camp=2025&creative=165953&creativeASIN=0521318270}}

@book{Frankel:2004,
	Author = {Frankel, T.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Publisher = {Cambridge University Press},
	Title = {{The geometry of physics: An introduction, 2nd Ed}},
	Year = {2004}}

@book{JonesGroups,
	Author = {Jones, H. F.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Publisher = {Institute of Physics},
	Title = {{Groups, representations and physics, 2nd Ed}},
	Year = {1998}}

@article{Wigner:1939cj,
	Author = {Wigner, Eugene P.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Journal = {Annals Math.},
	Pages = {149-204},
	Slaccitation = {%%CITATION = ANMAA,40,149;%%},
	Title = {{On Unitary Representations of the Inhomogeneous Lorentz Group}},
	Volume = {40},
	Year = {1939}}

@book{Ryder:1996,
	Author = {Ryder, L. H.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Publisher = {{Cambridge University Press}},
	Title = {{Quantum Field Theory, 2nd Ed}},
	Year = {1996}}

@book{Sternberg:1994tw,
	Author = {Sternberg, S.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Publisher = {Cambridge, UK: Univ. Pr.},
	Title = {{Group theory and physics}},
	Year = {1994}}

@article{Straumann:2008kq,
	Archiveprefix = {arXiv},
	Author = {Straumann, Norbert},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {0809.4942},
	Primaryclass = {math-ph},
	Slaccitation = {%%CITATION = 0809.4942;%%},
	Title = {{Unitary Representations of the inhomogeneous Lorentz Group and their Significance in Quantum Physics}},
	Year = {2008}}

@webpage{moreprivate,
	Author = {Llena Garde, Maja and Conrad, Jan and Cohen-Tanugi, Johann},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Title = {prelimnary results Preliminary results at the 2011 Fermi Symposium},
	Url = {http://fermi.gsfc.nasa.gov/science/symposium/2011/program/},
	Bdsk-Url-1 = {http://fermi.gsfc.nasa.gov/science/symposium/2011/program/}}

@webpage{private,
	Author = {Luca Baldini},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Title = {Prelimnary results shown at the 2011 Fermi Symposium},
	Url = {http://fermi.gsfc.nasa.gov/science/symposium/2011/program/},
	Bdsk-Url-1 = {http://fermi.gsfc.nasa.gov/science/symposium/2011/program/}}

@article{Farina:2011bh,
	Archiveprefix = {arXiv},
	Author = {Farina, Marco and Kadastik, Mario and Pappadopulo, Duccio and Pata, Joosep and Raidal, Martti and others},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/j.nuclphysb.2011.08.003},
	Eprint = {1104.3572},
	Journal = {Nucl.Phys.},
	Pages = {607-624},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1104.3572;%%},
	Title = {{Implications of XENON100 and LHC results for Dark Matter models}},
	Volume = {B853},
	Year = {2011},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.nuclphysb.2011.08.003}}

@article{Aprile:2011hi,
	Archiveprefix = {arXiv},
	Author = {Aprile, E. and others},
	Collaboration = {XENON100 Collaboration},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevLett.107.131302},
	Eprint = {1104.2549},
	Journal = {Phys.Rev.Lett.},
	Pages = {131302},
	Primaryclass = {astro-ph.CO},
	Slaccitation = {%%CITATION = ARXIV:1104.2549;%%},
	Title = {{Dark Matter Results from 100 Live Days of XENON100 Data}},
	Volume = {107},
	Year = {2011},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.107.131302}}

@article{Cheung:2011mg,
	Archiveprefix = {arXiv},
	Author = {Cheung, Clifford and Elor, Gilly and Hall, Lawrence J.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.85.015008},
	Eprint = {1104.0692},
	Journal = {Phys.Rev.},
	Pages = {015008},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1104.0692;%%},
	Title = {{The Cosmological Axino Problem}},
	Volume = {D85},
	Year = {2012},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.85.015008}}

@article{Higaki:2011bz,
	Archiveprefix = {arXiv},
	Author = {Higaki, Tetsutaro and Kitano, Ryuichiro},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.86.075027},
	Eprint = {1104.0170},
	Journal = {Phys.Rev.},
	Pages = {075027},
	Primaryclass = {hep-ph},
	Reportnumber = {DESY-11-053, TU-881},
	Slaccitation = {%%CITATION = ARXIV:1104.0170;%%},
	Title = {{On Supersymmetric Effective Theories of Axion}},
	Volume = {D86},
	Year = {2012},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.86.075027}}

@article{Cirelli:2010xx,
	Archiveprefix = {arXiv},
	Author = {Cirelli, Marco and Corcella, Gennaro and Hektor, Andi and Hutsi, Gert and Kadastik, Mario and others},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1088/1475-7516/2012/10/E01, 10.1088/1475-7516/2011/03/051},
	Eprint = {1012.4515},
	Journal = {JCAP},
	Pages = {051},
	Primaryclass = {hep-ph},
	Reportnumber = {CERN-PH-TH-2010-057, SACLAY-T10-025, IFUP-TH-2010-44},
	Slaccitation = {%%CITATION = ARXIV:1012.4515;%%},
	Title = {{PPPC 4 DM ID: A Poor Particle Physicist Cookbook for Dark Matter Indirect Detection}},
	Volume = {1103},
	Year = {2011},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1475-7516/2012/10/E01,%2010.1088/1475-7516/2011/03/051}}

@article{Bellazzini:2010uk,
	Archiveprefix = {arXiv},
	Author = {Bellazzini, Brando and Csaki, Csaba and Hubisz, Jay and Shao, Jing},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.83.095018},
	Eprint = {1012.1316},
	Journal = {Phys.Rev.},
	Pages = {095018},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1012.1316;%%},
	Title = {{Discovering a Higgs boson decaying to four jets in supersymmetric cascade decays}},
	Volume = {D83},
	Year = {2011},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.83.095018}}

@article{Luty:2010vd,
	Archiveprefix = {arXiv},
	Author = {Luty, Markus A. and Phalen, Daniel J. and Pierce, Aaron},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.83.075015},
	Eprint = {1012.1347},
	Journal = {Phys.Rev.},
	Pages = {075015},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1012.1347;%%},
	Title = {{Natural h $\to$ 4g in Supersymmetric Models and R-Hadrons at the LHC}},
	Volume = {D83},
	Year = {2011},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.83.075015}}

@article{Nakamura:2010zzi,
	Author = {Nakamura, K. and others},
	Collaboration = {Particle Data Group},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1088/0954-3899/37/7A/075021},
	Journal = {J.Phys.},
	Pages = {075021},
	Reportnumber = {FERMILAB-PUB-10-665-PPD},
	Slaccitation = {%%CITATION = FERMILAB-PUB-10-665-PPD ETC.;%%},
	Title = {{Review of particle physics}},
	Volume = {G37},
	Year = {2010},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0954-3899/37/7A/075021}}

@article{Kappl:2010qx,
	Archiveprefix = {arXiv},
	Author = {Kappl, Rolf and Ratz, Michael and Winkler, Martin Wolfgang},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/j.physletb.2010.10.063},
	Eprint = {1010.0553},
	Journal = {Phys.Lett.},
	Pages = {169-173},
	Primaryclass = {hep-ph},
	Reportnumber = {TUM-HEP-772-10, MPP-2010-130},
	Slaccitation = {%%CITATION = ARXIV:1010.0553;%%},
	Title = {{Light dark matter in the singlet-extended MSSM}},
	Volume = {B695},
	Year = {2011},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.physletb.2010.10.063}}

@article{Draper:2010ew,
	Archiveprefix = {arXiv},
	Author = {Draper, Patrick and Liu, Tao and Wagner, Carlos E.M. and Wang, Lian-Tao and Zhang, Hao},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevLett.106.121805},
	Eprint = {1009.3963},
	Journal = {Phys.Rev.Lett.},
	Pages = {121805},
	Primaryclass = {hep-ph},
	Reportnumber = {ANL-HEP-PR-10-48, EFI-10-22},
	Slaccitation = {%%CITATION = ARXIV:1009.3963;%%},
	Title = {{Dark Light Higgs}},
	Volume = {106},
	Year = {2011},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.106.121805}}

@article{Gunion:2010dy,
	Archiveprefix = {arXiv},
	Author = {Gunion, John F. and Belikov, Alexander V. and Hooper, Dan},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {1009.2555},
	Primaryclass = {hep-ph},
	Reportnumber = {FERMILAB-PUB-10-362-A},
	Slaccitation = {%%CITATION = ARXIV:1009.2555;%%},
	Title = {{CoGeNT, DAMA, and Neutralino Dark Matter in the Next-To-Minimal Supersymmetric Standard Model}},
	Year = {2010}}

@article{Belikov:2010yi,
	Archiveprefix = {arXiv},
	Author = {Belikov, Alexander V. and Gunion, John F. and Hooper, Dan and Tait, Tim M.P.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/j.physletb.2011.09.081},
	Eprint = {1009.0549},
	Journal = {Phys.Lett.},
	Pages = {82-86},
	Primaryclass = {hep-ph},
	Reportnumber = {FERMILAB-PUB-10-316-A, UCI-HEP-TR-2010-17, UCD-HEP-TH-2010-12},
	Slaccitation = {%%CITATION = ARXIV:1009.0549;%%},
	Title = {{CoGeNT, DAMA, and Light Neutralino Dark Matter}},
	Volume = {B705},
	Year = {2011},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.physletb.2011.09.081}}

@article{Ciafaloni:2010ti,
	Archiveprefix = {arXiv},
	Author = {Ciafaloni, Paolo and Comelli, Denis and Riotto, Antonio and Sala, Filippo and Strumia, Alessandro and others},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1088/1475-7516/2011/03/019},
	Eprint = {1009.0224},
	Journal = {JCAP},
	Pages = {019},
	Primaryclass = {hep-ph},
	Reportnumber = {IFUP-TH-2010-24, CERN-PH-TH-2010-179},
	Slaccitation = {%%CITATION = ARXIV:1009.0224;%%},
	Title = {{Weak Corrections are Relevant for Dark Matter Indirect Detection}},
	Volume = {1103},
	Year = {2011},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1475-7516/2011/03/019}}

@article{Goodman:2010ku,
	Archiveprefix = {arXiv},
	Author = {Goodman, Jessica and Ibe, Masahiro and Rajaraman, Arvind and Shepherd, William and Tait, Tim M.P. and others},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.82.116010},
	Eprint = {1008.1783},
	Journal = {Phys.Rev.},
	Pages = {116010},
	Primaryclass = {hep-ph},
	Reportnumber = {UCI-HEP-TR-2010-15},
	Slaccitation = {%%CITATION = ARXIV:1008.1783;%%},
	Title = {{Constraints on Dark Matter from Colliders}},
	Volume = {D82},
	Year = {2010},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.82.116010}}

@article{Adriani:2010rc,
	Archiveprefix = {arXiv},
	Author = {Adriani, O. and others},
	Collaboration = {PAMELA Collaboration},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevLett.105.121101},
	Eprint = {1007.0821},
	Journal = {Phys.Rev.Lett.},
	Pages = {121101},
	Primaryclass = {astro-ph.HE},
	Slaccitation = {%%CITATION = ARXIV:1007.0821;%%},
	Title = {{PAMELA results on the cosmic-ray antiproton flux from 60 MeV to 180 GeV in kinetic energy}},
	Volume = {105},
	Year = {2010},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.105.121101}}

@article{Cholis:2010xb,
	Archiveprefix = {arXiv},
	Author = {Cholis, Ilias},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1088/1475-7516/2011/09/007},
	Eprint = {1007.1160},
	Journal = {JCAP},
	Pages = {007},
	Primaryclass = {astro-ph.HE},
	Slaccitation = {%%CITATION = ARXIV:1007.1160;%%},
	Title = {{New Constraints from PAMELA anti-proton data on Annihilating and Decaying Dark Matter}},
	Volume = {1109},
	Year = {2011},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1475-7516/2011/09/007}}

@article{Falkowski:2010hi,
	Archiveprefix = {arXiv},
	Author = {Falkowski, Adam and Krohn, David and Wang, Lian-Tao and Shelton, Jessie and Thalapillil, Arun},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.84.074022},
	Eprint = {1006.1650},
	Journal = {Phys.Rev.},
	Pages = {074022},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1006.1650;%%},
	Title = {{Unburied Higgs boson: Jet substructure techniques for searching for Higgs' decay into gluons}},
	Volume = {D84},
	Year = {2011},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.84.074022}}

@article{Chen:2010wk,
	Archiveprefix = {arXiv},
	Author = {Chen, Chuan-Ren and Nojiri, Mihoko M. and Sreethawong, Warintorn},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1007/JHEP11(2010)012},
	Eprint = {1006.1151},
	Journal = {JHEP},
	Pages = {012},
	Primaryclass = {hep-ph},
	Reportnumber = {KEK-TH-1369, IPMU-10-0091},
	Slaccitation = {%%CITATION = ARXIV:1006.1151;%%},
	Title = {{Search for the Elusive Higgs Boson Using Jet Structure at LHC}},
	Volume = {1011},
	Year = {2010},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/JHEP11(2010)012}}

@article{Bai:2010hh,
	Archiveprefix = {arXiv},
	Author = {Bai, Yang and Fox, Patrick J. and Harnik, Roni},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1007/JHEP12(2010)048},
	Eprint = {1005.3797},
	Journal = {JHEP},
	Pages = {048},
	Primaryclass = {hep-ph},
	Reportnumber = {FERMILAB-PUB-10-143-T},
	Slaccitation = {%%CITATION = ARXIV:1005.3797;%%},
	Title = {{The Tevatron at the Frontier of Dark Matter Direct Detection}},
	Volume = {1012},
	Year = {2010},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/JHEP12(2010)048}}

@article{Goodman:2010yf,
	Archiveprefix = {arXiv},
	Author = {Goodman, Jessica and Ibe, Masahiro and Rajaraman, Arvind and Shepherd, William and Tait, Tim M.P. and others},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/j.physletb.2010.11.009},
	Eprint = {1005.1286},
	Journal = {Phys.Lett.},
	Pages = {185-188},
	Primaryclass = {hep-ph},
	Reportnumber = {UCI-HEP-TR-2010-09},
	Slaccitation = {%%CITATION = ARXIV:1005.1286;%%},
	Title = {{Constraints on Light Majorana dark Matter from Colliders}},
	Volume = {B695},
	Year = {2011},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.physletb.2010.11.009}}

@article{Abdo:2010dk,
	Archiveprefix = {arXiv},
	Author = {Abdo, A.A. and others},
	Collaboration = {Fermi-LAT Collaboration},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1088/1475-7516/2010/04/014},
	Eprint = {1002.4415},
	Journal = {JCAP},
	Pages = {014},
	Primaryclass = {astro-ph.CO},
	Slaccitation = {%%CITATION = ARXIV:1002.4415;%%},
	Title = {{Constraints on Cosmological Dark Matter Annihilation from the Fermi-LAT Isotropic Diffuse Gamma-Ray Measurement}},
	Volume = {1004},
	Year = {2010},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1475-7516/2010/04/014}}

@article{Abdo:2010nz,
	Archiveprefix = {arXiv},
	Author = {Abdo, A.A. and others},
	Collaboration = {Fermi-LAT collaboration},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevLett.104.101101},
	Eprint = {1002.3603},
	Journal = {Phys.Rev.Lett.},
	Pages = {101101},
	Primaryclass = {astro-ph.HE},
	Reportnumber = {SLAC-PUB-13940},
	Slaccitation = {%%CITATION = ARXIV:1002.3603;%%},
	Title = {{The Spectrum of the Isotropic Diffuse Gamma-Ray Emission Derived From First-Year Fermi Large Area Telescope Data}},
	Volume = {104},
	Year = {2010},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.104.101101}}

@article{Ackermann:2010rg,
	Archiveprefix = {arXiv},
	Author = {Ackermann, M. and Ajello, M. and Allafort, A. and Baldini, L. and Ballet, J. and others},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1088/1475-7516/2010/05/025},
	Eprint = {1002.2239},
	Journal = {JCAP},
	Pages = {025},
	Primaryclass = {astro-ph.CO},
	Reportnumber = {SLAC-PUB-15246},
	Slaccitation = {%%CITATION = ARXIV:1002.2239;%%},
	Title = {{Constraints on Dark Matter Annihilation in Clusters of Galaxies with the Fermi Large Area Telescope}},
	Volume = {1005},
	Year = {2010},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1475-7516/2010/05/025}}

@article{Abdo:2010nc,
	Archiveprefix = {arXiv},
	Author = {Abdo, A.A. and Ackermann, M. and Ajello, M. and Atwood, W.B. and Baldini, L. and others},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevLett.104.091302},
	Eprint = {1001.4836},
	Journal = {Phys.Rev.Lett.},
	Pages = {091302},
	Primaryclass = {astro-ph.HE},
	Reportnumber = {SLAC-PUB-13948},
	Slaccitation = {%%CITATION = ARXIV:1001.4836;%%},
	Title = {{Fermi LAT Search for Photon Lines from 30 to 200 GeV and Dark Matter Implications}},
	Volume = {104},
	Year = {2010},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.104.091302}}

@article{Larson:2010gs,
	Archiveprefix = {arXiv},
	Author = {Larson, D. and Dunkley, J. and Hinshaw, G. and Komatsu, E. and Nolta, M.R. and others},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1088/0067-0049/192/2/16},
	Eprint = {1001.4635},
	Journal = {Astrophys.J.Suppl.},
	Pages = {16},
	Primaryclass = {astro-ph.CO},
	Slaccitation = {%%CITATION = ARXIV:1001.4635;%%},
	Title = {{Seven-Year Wilkinson Microwave Anisotropy Probe (WMAP) Observations: Power Spectra and WMAP-Derived Parameters}},
	Volume = {192},
	Year = {2011},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0067-0049/192/2/16}}

@article{Bellazzini:2009kw,
	Archiveprefix = {arXiv},
	Author = {Bellazzini, Brando and Csaki, Csaba and Falkowski, Adam and Weiler, Andreas},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.81.075017},
	Eprint = {0910.3210},
	Journal = {Phys.Rev.},
	Pages = {075017},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:0910.3210;%%},
	Title = {{Charming Higgs}},
	Volume = {D81},
	Year = {2010},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.81.075017}}

@article{Giedt:2009mr,
	Archiveprefix = {arXiv},
	Author = {Giedt, Joel and Thomas, Anthony W. and Young, Ross D.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevLett.103.201802},
	Eprint = {0907.4177},
	Journal = {Phys.Rev.Lett.},
	Pages = {201802},
	Primaryclass = {hep-ph},
	Reportnumber = {JLAB-THY-09-1034, ANL-PHY-12435-TH-2009},
	Slaccitation = {%%CITATION = ARXIV:0907.4177;%%},
	Title = {{Dark matter, the CMSSM and lattice QCD}},
	Volume = {103},
	Year = {2009},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.103.201802}}

@article{Bedaque:2009ri,
	Archiveprefix = {arXiv},
	Author = {Bedaque, Paulo F. and Buchoff, Michael I. and Mishra, Rashmish K.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1088/1126-6708/2009/11/046},
	Eprint = {0907.0235},
	Journal = {JHEP},
	Pages = {046},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:0907.0235;%%},
	Title = {{Sommerfeld enhancement from Goldstone pseudo-scalar exchange}},
	Volume = {0911},
	Year = {2009},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1126-6708/2009/11/046}}

@article{Bellazzini:2009xt,
	Archiveprefix = {arXiv},
	Author = {Bellazzini, Brando and Csaki, Csaba and Falkowski, Adam and Weiler, Andreas},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.80.075008},
	Eprint = {0906.3026},
	Journal = {Phys.Rev.},
	Pages = {075008},
	Primaryclass = {hep-ph},
	Reportnumber = {CERN-PH-TH-2009-096, RUNHETC-2009-07},
	Slaccitation = {%%CITATION = ARXIV:0906.3026;%%},
	Title = {{Buried Higgs}},
	Volume = {D80},
	Year = {2009},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.80.075008}}

@article{ArkaniHamed:2008qn,
	Archiveprefix = {arXiv},
	Author = {Arkani-Hamed, Nima and Finkbeiner, Douglas P. and Slatyer, Tracy R. and Weiner, Neal},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.79.015014},
	Eprint = {0810.0713},
	Journal = {Phys.Rev.},
	Pages = {015014},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:0810.0713;%%},
	Title = {{A Theory of Dark Matter}},
	Volume = {D79},
	Year = {2009},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.79.015014}}

@article{Bellazzini:2008zy,
	Archiveprefix = {arXiv},
	Author = {Bellazzini, Brando and Pokorski, Stefan and Rychkov, Vyacheslav S. and Varagnolo, Alvise},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1088/1126-6708/2008/11/027},
	Eprint = {0805.2107},
	Journal = {JHEP},
	Pages = {027},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:0805.2107;%%},
	Title = {{Higgs doublet as a Goldstone boson in perturbative extensions of the Standard Model}},
	Volume = {0811},
	Year = {2008},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1126-6708/2008/11/027}}

@article{Belanger:2008sj,
	Archiveprefix = {arXiv},
	Author = {Belanger, G. and Boudjema, F. and Pukhov, A. and Semenov, A.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/j.cpc.2008.11.019},
	Eprint = {0803.2360},
	Journal = {Comput.Phys.Commun.},
	Pages = {747-767},
	Primaryclass = {hep-ph},
	Reportnumber = {LAPTH-1237-08},
	Slaccitation = {%%CITATION = ARXIV:0803.2360;%%},
	Title = {{Dark matter direct detection rate in a generic model with micrOMEGAs 2.2}},
	Volume = {180},
	Year = {2009},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.cpc.2008.11.019}}

@article{Ellis:2008hf,
	Archiveprefix = {arXiv},
	Author = {Ellis, John R. and Olive, Keith A. and Savage, Christopher},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.77.065026},
	Eprint = {0801.3656},
	Journal = {Phys.Rev.},
	Pages = {065026},
	Primaryclass = {hep-ph},
	Reportnumber = {CERN-PH-TH-2008-005, UMN-TH-2631-08, FTPI-MINN-08-02},
	Slaccitation = {%%CITATION = ARXIV:0801.3656;%%},
	Title = {{Hadronic Uncertainties in the Elastic Scattering of Supersymmetric Dark Matter}},
	Volume = {D77},
	Year = {2008},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.77.065026}}

@article{ArkaniHamed:2006mb,
	Archiveprefix = {arXiv},
	Author = {Arkani-Hamed, N. and Delgado, A. and Giudice, G.F.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/j.nuclphysb.2006.02.010},
	Eprint = {hep-ph/0601041},
	Journal = {Nucl.Phys.},
	Pages = {108-130},
	Primaryclass = {hep-ph},
	Reportnumber = {CERN-PH-TH-2005-260},
	Slaccitation = {%%CITATION = HEP-PH/0601041;%%},
	Title = {{The Well-tempered neutralino}},
	Volume = {B741},
	Year = {2006},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.nuclphysb.2006.02.010}}

@article{Csaki:2005fc,
	Archiveprefix = {arXiv},
	Author = {Csaki, Csaba and Marandella, Guido and Shirman, Yuri and Strumia, Alessandro},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.73.035006},
	Eprint = {hep-ph/0510294},
	Journal = {Phys.Rev.},
	Pages = {035006},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = HEP-PH/0510294;%%},
	Title = {{The Super-little Higgs}},
	Volume = {D73},
	Year = {2006},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.73.035006}}

@article{Gunion:2005rw,
	Archiveprefix = {arXiv},
	Author = {Gunion, John F. and Hooper, Dan and McElrath, Bob},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.73.015011},
	Eprint = {hep-ph/0509024},
	Journal = {Phys.Rev.},
	Pages = {015011},
	Primaryclass = {hep-ph},
	Reportnumber = {UCD-2005-06, FERMILAB-PUB-05-350-A},
	Slaccitation = {%%CITATION = HEP-PH/0509024;%%},
	Title = {{Light neutralino dark matter in the NMSSM}},
	Volume = {D73},
	Year = {2006},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.73.015011}}

@article{Davoudiasl:2004aj,
	Archiveprefix = {arXiv},
	Author = {Davoudiasl, Hooman and Han, Tao and Logan, Heather E.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.71.115007},
	Eprint = {hep-ph/0412269},
	Journal = {Phys.Rev.},
	Pages = {115007},
	Primaryclass = {hep-ph},
	Reportnumber = {FERMILAB-PUB-04-371-T, MADPH-04-1408},
	Slaccitation = {%%CITATION = HEP-PH/0412269;%%},
	Title = {{Discovering an invisibly decaying Higgs at hadron colliders}},
	Volume = {D71},
	Year = {2005},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.71.115007}}

@article{Choi:2004zx,
	Archiveprefix = {arXiv},
	Author = {Choi, S.Y. and Miller, D.J., 2 and Zerwas, P.M.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/j.nuclphysb.2005.01.006},
	Eprint = {hep-ph/0407209},
	Journal = {Nucl.Phys.},
	Pages = {83-111},
	Primaryclass = {hep-ph},
	Reportnumber = {DESY-04-088, EDINBURGH-2004-07, KIAS-P04026},
	Slaccitation = {%%CITATION = HEP-PH/0407209;%%},
	Title = {{The Neutralino sector of the next-to-minimal supersymmetric standard model}},
	Volume = {B711},
	Year = {2005},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.nuclphysb.2005.01.006}}

@article{Cavalli:2002goa,
	Archiveprefix = {arXiv},
	Author = {Cavalli, D. and others},
	Collaboration = {Higgs Working Group},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {hep-ph/0203056},
	Pages = {1-120},
	Primaryclass = {hep-ph},
	Reportnumber = {FERMILAB-CONF-01-477},
	Slaccitation = {%%CITATION = HEP-PH/0203056;%%},
	Title = {{The Higgs working group: Summary report}},
	Year = {2002}}

@article{Covi:2001nw,
	Archiveprefix = {arXiv},
	Author = {Covi, Laura and Kim, Hang-Bae and Kim, Jihn E. and Roszkowski, Leszek},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {hep-ph/0101009},
	Journal = {JHEP},
	Pages = {033},
	Primaryclass = {hep-ph},
	Reportnumber = {CERN-TH-2000-378, DESY-00-193, SNUTP-00-034},
	Slaccitation = {%%CITATION = HEP-PH/0101009;%%},
	Title = {{Axinos as dark matter}},
	Volume = {0105},
	Year = {2001}}

@article{Covi:1999ty,
	Archiveprefix = {arXiv},
	Author = {Covi, Laura and Kim, Jihn E. and Roszkowski, Leszek},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevLett.82.4180},
	Eprint = {hep-ph/9905212},
	Journal = {Phys.Rev.Lett.},
	Pages = {4180-4183},
	Primaryclass = {hep-ph},
	Reportnumber = {LANCS-TH-9824},
	Slaccitation = {%%CITATION = HEP-PH/9905212;%%},
	Title = {{Axinos as cold dark matter}},
	Volume = {82},
	Year = {1999},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.82.4180}}

@article{Lewin:1995rx,
	Author = {Lewin, J.D. and Smith, P.F.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/S0927-6505(96)00047-3},
	Journal = {Astropart.Phys.},
	Pages = {87-112},
	Reportnumber = {RAL-TR-95-024},
	Slaccitation = {%%CITATION = APHYE,6,87;%%},
	Title = {{Review of mathematics, numerical factors, and corrections for dark matter experiments based on elastic nuclear recoil}},
	Volume = {6},
	Year = {1996},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/S0927-6505(96)00047-3}}

@article{Jungman:1995df,
	Archiveprefix = {arXiv},
	Author = {Jungman, Gerard and Kamionkowski, Marc and Griest, Kim},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0370-1573(95)00058-5},
	Eprint = {hep-ph/9506380},
	Journal = {Phys.Rept.},
	Pages = {195-373},
	Primaryclass = {hep-ph},
	Reportnumber = {SU-4240-605, UCSD-PTH-95-02, IASSNS-HEP-95-14, CU-TP-677},
	Slaccitation = {%%CITATION = HEP-PH/9506380;%%},
	Title = {{Supersymmetric dark matter}},
	Volume = {267},
	Year = {1996},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-1573(95)00058-5}}

@article{Chun:1995hc,
	Archiveprefix = {arXiv},
	Author = {Chun, E.J. and Lukas, A.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0370-2693(95)00881-K},
	Eprint = {hep-ph/9503233},
	Journal = {Phys.Lett.},
	Pages = {43-50},
	Primaryclass = {hep-ph},
	Reportnumber = {TUM-HEP-215-95, IC-95-29},
	Slaccitation = {%%CITATION = HEP-PH/9503233;%%},
	Title = {{Axino mass in supergravity models}},
	Volume = {B357},
	Year = {1995},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-2693(95)00881-K}}

@article{Mohapatra:1994qh,
	Archiveprefix = {arXiv},
	Author = {Mohapatra, R.N. and Riotto, A.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevLett.73.1324},
	Eprint = {hep-ph/9403275},
	Journal = {Phys.Rev.Lett.},
	Pages = {1324-1327},
	Primaryclass = {hep-ph},
	Reportnumber = {UMD-PP-94-102},
	Slaccitation = {%%CITATION = HEP-PH/9403275;%%},
	Title = {{TeV scale theory for cold and hot dark matter}},
	Volume = {73},
	Year = {1994},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.73.1324}}

@article{Chun:1992zk,
	Archiveprefix = {arXiv},
	Author = {Chun, E.J. and Kim, Jihn E. and Nilles, Hans Peter},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0370-2693(92)91886-E},
	Eprint = {hep-ph/9205229},
	Journal = {Phys.Lett.},
	Pages = {123-127},
	Primaryclass = {hep-ph},
	Reportnumber = {SLAC-PUB-5810, TUM-TH-144-92, SNUTP-92-26},
	Slaccitation = {%%CITATION = HEP-PH/9205229;%%},
	Title = {{Axino mass}},
	Volume = {B287},
	Year = {1992},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-2693(92)91886-E}}

@article{Engel:1991wq,
	Author = {Engel, J.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0370-2693(91)90712-Y},
	Journal = {Phys.Lett.},
	Pages = {114-119},
	Slaccitation = {%%CITATION = PHLTA,B264,114;%%},
	Title = {{Nuclear form-factors for the scattering of weakly interacting massive particles}},
	Volume = {B264},
	Year = {1991},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-2693(91)90712-Y}}

@article{Goto:1991gq,
	Author = {Goto, Toru and Yamaguchi, Masahiro},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0370-2693(92)90547-H},
	Journal = {Phys.Lett.},
	Pages = {103-107},
	Reportnumber = {TU-378},
	Slaccitation = {%%CITATION = PHLTA,B276,103;%%},
	Title = {{Is axino dark matter possible in supergravity?}},
	Volume = {B276},
	Year = {1992},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-2693(92)90547-H}}

@article{Rajagopal:1990yx,
	Author = {Rajagopal, Krishna and Turner, Michael S. and Wilczek, Frank},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0550-3213(91)90355-2},
	Journal = {Nucl.Phys.},
	Pages = {447-470},
	Reportnumber = {IASSNS-HEP-90-79, PUPT-1227, FERMILAB-PUB-90-243-A},
	Slaccitation = {%%CITATION = NUPHA,B358,447;%%},
	Title = {{Cosmological implications of axinos}},
	Volume = {B358},
	Year = {1991},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(91)90355-2}}

@article{Griest:1990kh,
	Author = {Griest, Kim and Seckel, David},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.43.3191},
	Journal = {Phys.Rev.},
	Pages = {3191-3203},
	Reportnumber = {CFPA-TH-90-001A, BA-90-79},
	Slaccitation = {%%CITATION = PHRVA,D43,3191;%%},
	Title = {{Three exceptions in the calculation of relic abundances}},
	Volume = {D43},
	Year = {1991},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.43.3191}}

@article{Berezhiani:1989bd,
	Author = {Berezhiani, Z.G. and Dvali, G.R.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Journal = {Bull.Lebedev Phys.Inst.},
	Pages = {55-59},
	Slaccitation = {%%CITATION = SPLRD,5,55;%%},
	Title = {{Possible solution of the hierarchy problem in supersymmetrical grand unification theories}},
	Volume = {5},
	Year = {1989}}

@article{Cheng:1988im,
	Author = {Cheng, Hai-Yang},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0370-2693(89)90402-4},
	Journal = {Phys.Lett.},
	Pages = {347},
	Reportnumber = {IP-ASTP-19-88},
	Slaccitation = {%%CITATION = PHLTA,B219,347;%%},
	Title = {{LOW-ENERGY INTERACTIONS OF SCALAR AND PSEUDOSCALAR HIGGS BOSONS WITH BARYONS}},
	Volume = {B219},
	Year = {1989},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-2693(89)90402-4}}

@article{Cheng:1988cz,
	Author = {Cheng, T.P.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.38.2869},
	Journal = {Phys.Rev.},
	Pages = {2869},
	Reportnumber = {IASSNS-HEP-88/22},
	Slaccitation = {%%CITATION = PHRVA,D38,2869;%%},
	Title = {{CHIRAL SYMMETRY AND THE HIGGS NUCLEON COUPLING}},
	Volume = {D38},
	Year = {1988},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.38.2869}}

@article{Nieves:1985fq,
	Author = {Nieves, Jose F.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.33.1762},
	Journal = {Phys.Rev.},
	Pages = {1762},
	Reportnumber = {Print-85-0795 (PUERTO RICO)},
	Slaccitation = {%%CITATION = PHRVA,D33,1762;%%},
	Title = {{SPONTANEOUS BREAKING OF GLOBAL SYMMETRIES IN SUPERSYMMETRIC THEORIES}},
	Volume = {D33},
	Year = {1986},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.33.1762}}

@article{Tamvakis:1982mw,
	Author = {Tamvakis, K. and Wyler, D.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0370-2693(82)90846-2},
	Journal = {Phys.Lett.},
	Pages = {451},
	Reportnumber = {CERN-TH-3240},
	Slaccitation = {%%CITATION = PHLTA,B112,451;%%},
	Title = {{BROKEN GLOBAL SYMMETRIES IN SUPERSYMMETRIC THEORIES}},
	Volume = {B112},
	Year = {1982},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-2693(82)90846-2}}

@article{Nilles:1981py,
	Author = {Nilles, Hans Peter and Raby, Stuart},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0550-3213(82)90547-8},
	Journal = {Nucl.Phys.},
	Pages = {102-112},
	Reportnumber = {SLAC-PUB-2743},
	Slaccitation = {%%CITATION = NUPHA,B198,102;%%},
	Title = {{Supersymmetry and the strong CP problem}},
	Volume = {B198},
	Year = {1982},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(82)90547-8}}

@article{Zumino:1979et,
	Author = {Zumino, B.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0370-2693(79)90964-X},
	Journal = {Phys.Lett.},
	Pages = {203},
	Reportnumber = {CERN-TH-2733},
	Slaccitation = {%%CITATION = PHLTA,B87,203;%%},
	Title = {{Supersymmetry and Kahler Manifolds}},
	Volume = {B87},
	Year = {1979},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-2693(79)90964-X}}

@article{Agashe:2006at,
	Archiveprefix = {arXiv},
	Author = {Agashe, Kaustubh and Contino, Roberto and Da Rold, Leandro and Pomarol, Alex},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/j.physletb.2006.08.005},
	Eprint = {hep-ph/0605341},
	Journal = {Phys.Lett.},
	Pages = {62-66},
	Primaryclass = {hep-ph},
	Reportnumber = {CERN-PH-TH-2006-104, UAB-FT-603, SU-4252-829},
	Slaccitation = {%%CITATION = HEP-PH/0605341;%%},
	Title = {{A Custodial symmetry for Zb anti-b}},
	Volume = {B641},
	Year = {2006},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.physletb.2006.08.005}}

@article{Giudice:2000av,
	Archiveprefix = {arXiv},
	Author = {Giudice, Gian F. and Rattazzi, Riccardo and Wells, James D.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/S0550-3213(00)00686-6},
	Eprint = {hep-ph/0002178},
	Journal = {Nucl.Phys.},
	Pages = {250-276},
	Primaryclass = {hep-ph},
	Reportnumber = {CERN-TH-2000-051, SNS-PH-2000-03, UCD-2000-7, LBNL-45201, LBL-45201},
	Slaccitation = {%%CITATION = HEP-PH/0002178;%%},
	Title = {{Graviscalars from higher dimensional metrics and curvature Higgs mixing}},
	Volume = {B595},
	Year = {2001},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/S0550-3213(00)00686-6}}

@article{Smith:2008ju,
	Archiveprefix = {arXiv},
	Author = {Smith, Christopher},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {0809.3152},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:0809.3152;%%},
	Title = {{Minimal Flavor Violation as an alternative to R-parity}},
	Year = {2008}}

@article{Kats:2011qh,
	Archiveprefix = {arXiv},
	Author = {Kats, Yevgeny and Meade, Patrick and Reece, Matthew and Shih, David},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1007/JHEP02(2012)115},
	Eprint = {1110.6444},
	Journal = {JHEP},
	Pages = {115},
	Primaryclass = {hep-ph},
	Reportnumber = {RUNHETC-2011-19, YITP-SB-11-36},
	Slaccitation = {%%CITATION = ARXIV:1110.6444;%%},
	Title = {{The Status of GMSB After 1/fb at the LHC}},
	Volume = {1202},
	Year = {2012},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/JHEP02(2012)115}}

@article{Cohen:1996vb,
	Archiveprefix = {arXiv},
	Author = {Cohen, Andrew G. and Kaplan, D.B. and Nelson, A.E.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/S0370-2693(96)01183-5},
	Eprint = {hep-ph/9607394},
	Journal = {Phys.Lett.},
	Pages = {588-598},
	Primaryclass = {hep-ph},
	Reportnumber = {BU-HEP-96-21, DOE-ER-40561-270, INT-96-00-131, UW-PT-96-10},
	Slaccitation = {%%CITATION = HEP-PH/9607394;%%},
	Title = {{The More minimal supersymmetric standard model}},
	Volume = {B388},
	Year = {1996},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/S0370-2693(96)01183-5}}

@article{Maloney:2004rc,
	Archiveprefix = {arXiv},
	Author = {Maloney, Alexander and Pierce, Aaron and Wacker, Jay G.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1088/1126-6708/2006/06/034},
	Eprint = {hep-ph/0409127},
	Journal = {JHEP},
	Pages = {034},
	Primaryclass = {hep-ph},
	Reportnumber = {SLAC-PUB-10701},
	Slaccitation = {%%CITATION = HEP-PH/0409127;%%},
	Title = {{D-terms, unification, and the Higgs mass}},
	Volume = {0606},
	Year = {2006},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1126-6708/2006/06/034}}

@article{Carpenter:2008wi,
	Archiveprefix = {arXiv},
	Author = {Carpenter, Linda M. and Dine, Michael and Festuccia, Guido and Mason, John D.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.79.035002},
	Eprint = {0805.2944},
	Journal = {Phys.Rev.},
	Pages = {035002},
	Primaryclass = {hep-ph},
	Reportnumber = {SCIPP-08-04},
	Slaccitation = {%%CITATION = ARXIV:0805.2944;%%},
	Title = {{Implementing General Gauge Mediation}},
	Volume = {D79},
	Year = {2009},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.79.035002}}

@book{gieres1988geometry,
	Author = {Gi{\`e}res, F.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Isbn = {9783540190806},
	Lccn = {88012326},
	Publisher = {Springer},
	Series = {Lecture notes in physics},
	Title = {Geometry of supersymmetric gauge theories: including an introduction to BRS differential algebras and anomalies},
	Year = {1988}}

@article{Kribs:2012gx,
	Archiveprefix = {arXiv},
	Author = {Kribs, Graham D. and Martin, Adam},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.85.115014},
	Eprint = {1203.4821},
	Journal = {Phys.Rev.},
	Pages = {115014},
	Primaryclass = {hep-ph},
	Reportnumber = {FERMILAB-PUB-12-074-T},
	Slaccitation = {%%CITATION = ARXIV:1203.4821;%%},
	Title = {{Supersoft Supersymmetry is Super-Safe}},
	Volume = {D85},
	Year = {2012},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.85.115014}}

@article{tHooft:1973jz,
	Author = {'t Hooft, Gerard},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0550-3213(74)90154-0},
	Journal = {Nucl.Phys.},
	Pages = {461},
	Reportnumber = {CERN-TH-1786},
	Slaccitation = {%%CITATION = NUPHA,B72,461;%%},
	Title = {{A Planar Diagram Theory for Strong Interactions}},
	Volume = {B72},
	Year = {1974},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(74)90154-0}}

@article{Georgi:1986dw,
	Author = {Georgi, H.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Journal = {Conf.Proc.},
	Pages = {339-418},
	Slaccitation = {%%CITATION = CONFP,C850701,339;%%},
	Title = {{SU(2) X U(1) Breaking, Compositeness, Flavor and GUTs}},
	Volume = {C850701},
	Year = {1985}}

@article{Contino:2010mh,
	Archiveprefix = {arXiv},
	Author = {Contino, Roberto and Grojean, Christophe and Moretti, Mauro and Piccinini, Fulvio and Rattazzi, Riccardo},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1007/JHEP05(2010)089},
	Eprint = {1002.1011},
	Journal = {JHEP},
	Pages = {089},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1002.1011;%%},
	Title = {{Strong Double Higgs Production at the LHC}},
	Volume = {1005},
	Year = {2010},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/JHEP05(2010)089}}

@article{Shifman:1979eb,
	Author = {Shifman, Mikhail A. and Vainshtein, A.I. and Voloshin, M.B. and Zakharov, Valentin I.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Journal = {Sov.J.Nucl.Phys.},
	Pages = {711-716},
	Reportnumber = {ITEP-42-1979},
	Slaccitation = {%%CITATION = SJNCA,30,711;%%},
	Title = {{Low-Energy Theorems for Higgs Boson Couplings to Photons}},
	Volume = {30},
	Year = {1979}}

@article{Kaplan:1983fs,
	Author = {Kaplan, David B. and Georgi, Howard},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0370-2693(84)91177-8},
	Journal = {Phys.Lett.},
	Pages = {183},
	Reportnumber = {HUTP-83/A069},
	Slaccitation = {%%CITATION = PHLTA,B136,183;%%},
	Title = {{SU(2) x U(1) Breaking by Vacuum Misalignment}},
	Volume = {B136},
	Year = {1984},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-2693(84)91177-8}}

@phdthesis{SafariThesis,
	Address = {Trieste, Italy},
	Author = {Mahmoud Safari},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	School = {International School for Advanced Studies (SISSA)},
	Title = {Composite Higgs Models and Extra Dimensions},
	Url = {http://www.sissa.it/tpp/phdsection/AlumniThesis/Mahmoud%20Safari.pdf},
	Year = 2012,
	Bdsk-Url-1 = {http://www.sissa.it/tpp/phdsection/AlumniThesis/Mahmoud%20Safari.pdf}}

@article{Weinberg:1968de,
	Author = {Weinberg, Steven},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRev.166.1568},
	Journal = {Phys.Rev.},
	Pages = {1568-1577},
	Slaccitation = {%%CITATION = PHRVA,166,1568;%%},
	Title = {{Nonlinear realizations of chiral symmetry}},
	Volume = {166},
	Year = {1968},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRev.166.1568}}

@book{EFTBook,
	Author = {Blechman, Andrew and Petrov, Alexey},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Isbn = {9814434922},
	Publisher = {World Scientific Publishing Company},
	Title = {{Effective Field Theories}},
	Year = {2013}}

@misc{HiggsVectorImage,
	Author = {Tanedo, Philip},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Note = {Adapted (retraced as a vector graphic and modified) from \textit{Nature Physics} \textbf{7}, 2--3 (2011). However, this appears to be based on an older image that has been used in talk slides and elsewhere, for example, \url{http://bit.ly/1fjEj4N} which is dated 2001 and is dated as at least 2008 by \texttt{tineye.com}.}}

@article{Contino:2010rs,
	Archiveprefix = {arXiv},
	Author = {Contino, Roberto},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {1005.4269},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1005.4269;%%},
	Title = {{The Higgs as a Composite Nambu-Goldstone Boson}},
	Year = {2010}}

@article{Blumenhagen:2005mu,
	Archiveprefix = {arXiv},
	Author = {Blumenhagen, Ralph and Cvetic, Mirjam and Langacker, Paul and Shiu, Gary},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1146/annurev.nucl.55.090704.151541},
	Eprint = {hep-th/0502005},
	Journal = {Ann.Rev.Nucl.Part.Sci.},
	Pages = {71-139},
	Primaryclass = {hep-th},
	Reportnumber = {MPP-2005-7, UPR-1093-T, MAD-TH-05-02},
	Slaccitation = {%%CITATION = HEP-TH/0502005;%%},
	Title = {{Toward realistic intersecting D-brane models}},
	Volume = {55},
	Year = {2005},
	Bdsk-Url-1 = {http://dx.doi.org/10.1146/annurev.nucl.55.090704.151541}}

@article{Polchinski:2010hw,
	Archiveprefix = {arXiv},
	Author = {Polchinski, Joseph},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {1010.6134},
	Primaryclass = {hep-th},
	Slaccitation = {%%CITATION = ARXIV:1010.6134;%%},
	Title = {{Introduction to Gauge/Gravity Duality}},
	Year = {2010}}

@article{Aharony:1999ti,
	Archiveprefix = {arXiv},
	Author = {Aharony, Ofer and Gubser, Steven S. and Maldacena, Juan Martin and Ooguri, Hirosi and Oz, Yaron},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/S0370-1573(99)00083-6},
	Eprint = {hep-th/9905111},
	Journal = {Phys.Rept.},
	Pages = {183-386},
	Primaryclass = {hep-th},
	Reportnumber = {CERN-TH-99-122, HUTP-99-A027, LBNL-43113, RU-99-18, UCB-PTH-99-16, LBL-43113},
	Slaccitation = {%%CITATION = HEP-TH/9905111;%%},
	Title = {{Large N field theories, string theory and gravity}},
	Volume = {323},
	Year = {2000},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/S0370-1573(99)00083-6}}

@article{Ramallo:2013bua,
	Archiveprefix = {arXiv},
	Author = {Ramallo, Alfonso V.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {1310.4319},
	Primaryclass = {hep-th},
	Slaccitation = {%%CITATION = ARXIV:1310.4319;%%},
	Title = {{Introduction to the AdS/CFT correspondence}},
	Year = {2013}}

@online{HartleGRwebsite,
	Author = {Hartle, James},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Title = {{Gravity: An Introduction to Einstein's General Relativity, Mathematica Programs}},
	Url = {http://web.physics.ucsb.edu/~gravitybook/mathematica.html},
	Bdsk-Url-1 = {http://web.physics.ucsb.edu/~gravitybook/mathematica.html}}

@book{wald1984general,
	Author = {Wald, R.M.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Isbn = {9780226870328},
	Lccn = {83017969},
	Publisher = {University of Chicago Press},
	Series = {Physics, astrophysics},
	Title = {General Relativity},
	Url = {http://books.google.com/books?id=ibSdQgAACAAJ},
	Year = {1984},
	Bdsk-Url-1 = {http://books.google.com/books?id=ibSdQgAACAAJ}}

@article{Aharony:1997bx,
	Archiveprefix = {arXiv},
	Author = {Aharony, Ofer and Hanany, Amihay and Intriligator, Kenneth A. and Seiberg, N. and Strassler, M.J.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/S0550-3213(97)00323-4},
	Eprint = {hep-th/9703110},
	Journal = {Nucl.Phys.},
	Pages = {67-99},
	Primaryclass = {hep-th},
	Reportnumber = {RU-97-10A, IASSNS-HEP-97-18},
	Slaccitation = {%%CITATION = HEP-TH/9703110;%%},
	Title = {{Aspects of N=2 supersymmetric gauge theories in three-dimensions}},
	Volume = {B499},
	Year = {1997},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/S0550-3213(97)00323-4}}

@article{deBoer:1997kr,
	Archiveprefix = {arXiv},
	Author = {de Boer, Jan and Hori, Kentaro and Oz, Yaron},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/S0550-3213(97)00328-3},
	Eprint = {hep-th/9703100},
	Journal = {Nucl.Phys.},
	Pages = {163-191},
	Primaryclass = {hep-th},
	Reportnumber = {LBL-40109, LBNL-40109, UCB-PTH-97-13},
	Slaccitation = {%%CITATION = HEP-TH/9703100;%%},
	Title = {{Dynamics of N=2 supersymmetric gauge theories in three-dimensions}},
	Volume = {B500},
	Year = {1997},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/S0550-3213(97)00328-3}}

@article{Maldacena:1997re,
	Archiveprefix = {arXiv},
	Author = {Maldacena, Juan Martin},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {hep-th/9711200},
	Journal = {Adv.Theor.Math.Phys.},
	Pages = {231-252},
	Primaryclass = {hep-th},
	Reportnumber = {HUTP-97-A097},
	Slaccitation = {%%CITATION = HEP-TH/9711200;%%},
	Title = {{The Large N limit of superconformal field theories and supergravity}},
	Volume = {2},
	Year = {1998}}

@article{Craig:2013cxa,
	Archiveprefix = {arXiv},
	Author = {Craig, Nathaniel},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {1309.0528},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1309.0528;%%},
	Title = {{The State of Supersymmetry after Run I of the LHC}},
	Year = {2013}}

@article{Crivellin:2012jv,
	Archiveprefix = {arXiv},
	Author = {Crivellin, A. and Rosiek, J. and Chankowski, P.H. and Dedes, A. and Jaeger, S. and others},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/j.cpc.2012.11.007},
	Eprint = {1203.5023},
	Journal = {Comput.Phys.Commun.},
	Pages = {1004-1032},
	Primaryclass = {hep-ph},
	Reportnumber = {IPPP-12-10, DCPT-12-20},
	Slaccitation = {%%CITATION = ARXIV:1203.5023;%%},
	Title = {{SUSY\textunderscore FLAVOR v2: A Computational tool for FCNC and CP-violating processes in the MSSM}},
	Volume = {184},
	Year = {2013},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.cpc.2012.11.007}}

@article{Bunk:2011ww,
	Archiveprefix = {arXiv},
	Author = {Bunk, Don and Hubisz, Jay and Shao, Jing and Tanedo, Philip},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {1111.3951},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1111.3951;%%},
	Title = {{A Top Seesaw on a 5D Playground}},
	Year = {2011}}

@article{Dedes:2008iw,
	Archiveprefix = {arXiv},
	Author = {Dedes, Athanasios and Rosiek, Janusz and Tanedo, Philip},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.79.055006},
	Eprint = {0812.4320},
	Journal = {Phys.Rev.},
	Pages = {055006},
	Primaryclass = {hep-ph},
	Reportnumber = {IPPP-08-96},
	Slaccitation = {%%CITATION = ARXIV:0812.4320;%%},
	Title = {{Complete One-Loop MSSM Predictions for $B\to \ell\ell'$ at the Tevatron and LHC}},
	Volume = {D79},
	Year = {2009},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.79.055006}}

@article{Bellazzini:2013foa,
	Archiveprefix = {arXiv},
	Author = {Bellazzini, Brando and Cliche, Mathieu and Tanedo, Philip},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {1307.1129},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1307.1129;%%},
	Title = {{The Effective Theory of Self-Interacting Dark Matter}},
	Year = {2013}}

@article{Bellazzini:2011et,
	Archiveprefix = {arXiv},
	Author = {Bellazzini, Brando and Csaki, Csaba and Hubisz, Jay and Shao, Jing and Tanedo, Philip},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1007/JHEP09(2011)035},
	Eprint = {1106.2162},
	Journal = {JHEP},
	Pages = {035},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1106.2162;%%},
	Title = {{Goldstone Fermion Dark Matter}},
	Volume = {1109},
	Year = {2011},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/JHEP09(2011)035}}

@article{Berger:2013sir,
	Archiveprefix = {arXiv},
	Author = {Berger, Joshua and Perelstein, Maxim and Saelim, Michael and Tanedo, Philip},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1007/JHEP04(2013)077},
	Eprint = {1302.2146},
	Journal = {JHEP},
	Pages = {077},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1302.2146;%%},
	Title = {{The Same-Sign Dilepton Signature of RPV/MFV SUSY}},
	Volume = {1304},
	Year = {2013},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/JHEP04(2013)077}}

@article{Giddings:2001yu,
	Archiveprefix = {arXiv},
	Author = {Giddings, Steven B. and Kachru, Shamit and Polchinski, Joseph},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.66.106006},
	Eprint = {hep-th/0105097},
	Journal = {Phys.Rev.},
	Pages = {106006},
	Primaryclass = {hep-th},
	Reportnumber = {SLAC-PUB-8807, NSF-ITP-01-37, SU-ITP-01-16},
	Slaccitation = {%%CITATION = HEP-TH/0105097;%%},
	Title = {{Hierarchies from fluxes in string compactifications}},
	Volume = {D66},
	Year = {2002},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.66.106006}}

@article{Klebanov:2000hb,
	Archiveprefix = {arXiv},
	Author = {Klebanov, Igor R. and Strassler, Matthew J.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {hep-th/0007191},
	Journal = {JHEP},
	Pages = {052},
	Primaryclass = {hep-th},
	Reportnumber = {IASSNS-HEP-00-56, PUPT-1944},
	Slaccitation = {%%CITATION = HEP-TH/0007191;%%},
	Title = {{Supergravity and a confining gauge theory: Duality cascades and chi SB resolution of naked singularities}},
	Volume = {0008},
	Year = {2000}}

@article{Klebanov:2000nc,
	Archiveprefix = {arXiv},
	Author = {Klebanov, Igor R. and Tseytlin, Arkady A.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/S0550-3213(00)00206-6},
	Eprint = {hep-th/0002159},
	Journal = {Nucl.Phys.},
	Pages = {123-138},
	Primaryclass = {hep-th},
	Reportnumber = {PUPT-1919, OHSTPY-HEP-T-00-002},
	Slaccitation = {%%CITATION = HEP-TH/0002159;%%},
	Title = {{Gravity duals of supersymmetric SU(N) x SU(N+M) gauge theories}},
	Volume = {B578},
	Year = {2000},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/S0550-3213(00)00206-6}}

@article{Klebanov:1998hh,
	Archiveprefix = {arXiv},
	Author = {Klebanov, Igor R. and Witten, Edward},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/S0550-3213(98)00654-3},
	Eprint = {hep-th/9807080},
	Journal = {Nucl.Phys.},
	Pages = {199-218},
	Primaryclass = {hep-th},
	Reportnumber = {IASSNS-HEP-98-64, PUPT-1804},
	Slaccitation = {%%CITATION = HEP-TH/9807080;%%},
	Title = {{Superconformal field theory on three-branes at a Calabi-Yau singularity}},
	Volume = {B536},
	Year = {1998},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/S0550-3213(98)00654-3}}

@article{Csaki:2005vy,
	Archiveprefix = {arXiv},
	Author = {Csaki, Csaba and Hubisz, Jay and Meade, Patrick},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {hep-ph/0510275},
	Pages = {703-776},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = HEP-PH/0510275;%%},
	Title = {{TASI lectures on electroweak symmetry breaking from extra dimensions}},
	Year = {2005}}

@article{ArkaniHamed:2002qy,
	Archiveprefix = {arXiv},
	Author = {Arkani-Hamed, N. and Cohen, A.G. and Katz, E. and Nelson, A.E.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {hep-ph/0206021},
	Journal = {JHEP},
	Pages = {034},
	Primaryclass = {hep-ph},
	Reportnumber = {UW-PT-01-07, HUTP-02-A017, BUHEP-02-23},
	Slaccitation = {%%CITATION = HEP-PH/0206021;%%},
	Title = {{The Littlest Higgs}},
	Volume = {0207},
	Year = {2002}}

@proceedings{eConfC040802,
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Editor = {{Hewett, J. and Jaros, J. and Kamae, T. and Prescott, C.}},
	Organization = {Stanford Linear Accelerator Center},
	Title = {32nd SLAC Summer Institute on Particle Physics (SSI 2004): Natures Greatest Puzzles},
	Volume = {SLAC-R-753, eConf C040802},
	Year = {2004}}

@article{Lavoura:2003xp,
	Archiveprefix = {arXiv},
	Author = {Lavoura, L.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1140/epjc/s2003-01212-7},
	Eprint = {hep-ph/0302221},
	Journal = {Eur. Phys. J.},
	Pages = {191-195},
	Slaccitation = {%%CITATION = HEP-PH/0302221;%%},
	Title = {{General formulae for f1 --> f2 gamma}},
	Volume = {C29},
	Year = {2003},
	Bdsk-Url-1 = {http://dx.doi.org/10.1140/epjc/s2003-01212-7}}

@article{Inami:1980fz,
	Author = {Inami, T. and Lim, C. S.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1143/PTP.65.297},
	Journal = {Prog. Theor. Phys.},
	Pages = {297},
	Slaccitation = {%%CITATION = PTPKA,65,297;%%},
	Title = {{Effects of Superheavy Quarks and Leptons in Low-Energy Weak Processes k(L) $\to$ mu anti-mu, K+ $\to$ pi+ Neutrino anti-neutrino and K0 <---> anti-K0}},
	Volume = {65},
	Year = {1981},
	Bdsk-Url-1 = {http://dx.doi.org/10.1143/PTP.65.297}}

@article{Shifman:1995hc,
	Archiveprefix = {arXiv},
	Author = {Shifman, Mikhail A.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {hep-ph/9510397},
	Slaccitation = {%%CITATION = HEP-PH/9510397;%%},
	Title = {{ITEP Lectures in Particle Physics}},
	Year = {1995}}

@article{Appelquist:1974tg,
	Author = {Appelquist, Thomas and Carazzone, J.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.11.2856},
	Journal = {Phys. Rev.},
	Pages = {2856},
	Slaccitation = {%%CITATION = PHRVA,D11,2856;%%},
	Title = {{Infrared Singularities and Massive Fields}},
	Volume = {D11},
	Year = {1975},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.11.2856}}

@article{Fan:2010gt,
	Archiveprefix = {arXiv},
	Author = {Fan, JiJi and Reece, Matthew and Wang, Lian-Tao},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {1008.1591},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 1008.1591;%%},
	Title = {{Non-relativistic effective theory of dark matter direct detection}},
	Year = {2010}}

@article{Brambilla:2004jw,
	Archiveprefix = {arXiv},
	Author = {Brambilla, Nora and Pineda, Antonio and Soto, Joan and Vairo, Antonio},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/RevModPhys.77.1423},
	Eprint = {hep-ph/0410047},
	Journal = {Rev. Mod. Phys.},
	Pages = {1423},
	Slaccitation = {%%CITATION = HEP-PH/0410047;%%},
	Title = {{Effective field theories for heavy quarkonium}},
	Volume = {77},
	Year = {2005},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/RevModPhys.77.1423}}

@article{Jansen:1994ym,
	Archiveprefix = {arXiv},
	Author = {Jansen, Karl},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0370-1573(95)00081-X},
	Eprint = {hep-lat/9410018},
	Journal = {Phys. Rept.},
	Pages = {1-54},
	Slaccitation = {%%CITATION = HEP-LAT/9410018;%%},
	Title = {{Domain wall fermions and chiral gauge theories}},
	Volume = {273},
	Year = {1996},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-1573(95)00081-X}}

@article{Neubert:1993mb,
	Archiveprefix = {arXiv},
	Author = {Neubert, Matthias},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0370-1573(94)90091-4},
	Eprint = {hep-ph/9306320},
	Journal = {Phys. Rept.},
	Pages = {259-396},
	Slaccitation = {%%CITATION = HEP-PH/9306320;%%},
	Title = {{Heavy quark symmetry}},
	Volume = {245},
	Year = {1994},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-1573(94)90091-4}}

@article{Neubert:1996wg,
	Archiveprefix = {arXiv},
	Author = {Neubert, Matthias},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {hep-ph/9610266},
	Slaccitation = {%%CITATION = HEP-PH/9610266;%%},
	Title = {{Heavy-quark effective theory}},
	Year = {1996}}

@article{Grinstein:1995uv,
	Archiveprefix = {arXiv},
	Author = {Grinstein, Benjamin},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {hep-ph/9508227},
	Slaccitation = {%%CITATION = HEP-PH/9508227;%%},
	Title = {{An Introduction to heavy mesons}},
	Year = {1995}}

@article{Wise:1994vh,
	Archiveprefix = {arXiv},
	Author = {Wise, Mark B.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {hep-ph/9411264},
	Slaccitation = {%%CITATION = HEP-PH/9411264;%%},
	Title = {{Heavy quark theory}},
	Year = {1994}}

@article{Nielsen:1981hk,
	Author = {Nielsen, Holger Bech and Ninomiya, M.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0370-2693(81)91026-1},
	Journal = {Phys. Lett.},
	Pages = {219},
	Slaccitation = {%%CITATION = PHLTA,B105,219;%%},
	Title = {{No Go Theorem for Regularizing Chiral Fermions}},
	Volume = {B105},
	Year = {1981},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-2693(81)91026-1}}

@article{Gupta:1997nd,
	Archiveprefix = {arXiv},
	Author = {Gupta, Rajan},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {hep-lat/9807028},
	Slaccitation = {%%CITATION = HEP-LAT/9807028;%%},
	Title = {{Introduction to lattice QCD}},
	Year = {1997}}

@article{Lepage:1998dt,
	Archiveprefix = {arXiv},
	Author = {Lepage, G. P.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {hep-lat/0506036},
	Slaccitation = {%%CITATION = HEP-LAT/0506036;%%},
	Title = {{Lattice QCD for Novices}},
	Year = {1998}}

@article{Sharpe:1994dc,
	Archiveprefix = {arXiv},
	Author = {Sharpe, Stephen R.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {hep-ph/9412243},
	Slaccitation = {%%CITATION = HEP-PH/9412243;%%},
	Title = {{Phenomenology from the lattice}},
	Year = {1994}}

@book{Collins:RG,
	Author = {John Collins},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Publisher = {Cambridge University Press},
	Series = {{Cambridge Monographs on Mathematical Physics}},
	Title = {Renormalization: an introduction to renormalization, the renormalization group and the operator product expansion},
	Year = {1984}}

@article{Arzt:1993gz,
	Archiveprefix = {arXiv},
	Author = {Arzt, Christopher},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0370-2693(94)01419-D},
	Eprint = {hep-ph/9304230},
	Journal = {Phys. Lett.},
	Pages = {189-195},
	Slaccitation = {%%CITATION = HEP-PH/9304230;%%},
	Title = {{Reduced effective Lagrangians}},
	Volume = {B342},
	Year = {1995},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-2693(94)01419-D}}

@article{Georgi:1991ch,
	Author = {Georgi, Howard},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0550-3213(91)90244-R},
	Journal = {Nucl. Phys.},
	Pages = {339-350},
	Slaccitation = {%%CITATION = NUPHA,B361,339;%%},
	Title = {{On-shell effective field theory}},
	Volume = {B361},
	Year = {1991},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(91)90244-R}}

@article{Georgi:1994qn,
	Author = {Georgi, H.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Journal = {Ann. Rev. Nucl. Part. Sci.},
	Pages = {209-252},
	Slaccitation = {%%CITATION = ARNUA,43,209;%%},
	Title = {{Effective field theory}},
	Volume = {43},
	Year = {1993}}

@webpage{ArkaniHamed:LowEnergySUSY,
	Author = {Nima Arkani-Hamed},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Note = {{Lectures at the Summer School on Particle Physics, Cosmology and Strings}},
	Title = {{Introduction to Low Energy Supersymmetry}},
	Url = {http://pirsa.org/07080007/},
	Year = {2007},
	Bdsk-Url-1 = {http://pirsa.org/07080007/}}

@book{Manohar:Wise:HQ:phys,
	Author = {A.V. Manohar and M.B. Wise},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Publisher = {{Cambridge University Press}},
	Series = {{Cambridge Monographs on Particle Physics, Nuclear Physics and Cosmology}},
	Title = {Heavy Quark Physics},
	Year = {2004}}

@article{Rothstein:2003mp,
	Archiveprefix = {arXiv},
	Author = {Rothstein, Ira Z.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {hep-ph/0308266},
	Slaccitation = {%%CITATION = HEP-PH/0308266;%%},
	Title = {{TASI lectures on effective field theories}},
	Year = {2003}}

@article{Na:2010uf,
	Archiveprefix = {arXiv},
	Author = {Na, Heechang and Davies, Christine T. H. and Follana, Eduardo and Lepage, G. Peter and Shigemitsu, Junko},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {1008.4562},
	Primaryclass = {hep-lat},
	Slaccitation = {%%CITATION = 1008.4562;%%},
	Title = {{The $D \rightarrow K, l \nu$ Semileptonic Decay Scalar Form Factor and $|V_{cs}|$ from Lattice QCD}},
	Year = {2010}}

@article{Cabibbo:2003cu,
	Archiveprefix = {arXiv},
	Author = {Cabibbo, Nicola and Swallow, Earl C. and Winston, Roland},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1146/annurev.nucl.53.013103.155258},
	Eprint = {hep-ph/0307298},
	Journal = {Ann. Rev. Nucl. Part. Sci.},
	Pages = {39-75},
	Slaccitation = {%%CITATION = HEP-PH/0307298;%%},
	Title = {{Semileptonic hyperon decays}},
	Volume = {53},
	Year = {2003},
	Bdsk-Url-1 = {http://dx.doi.org/10.1146/annurev.nucl.53.013103.155258}}

@article{Weinberg:1966,
	Author = {Weinberg, Steven},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevLett.17.336},
	Journal = {Phys. Rev. Lett.},
	Month = {Aug},
	Number = {6},
	Numpages = {4},
	Pages = {336--340},
	Publisher = {American Physical Society},
	Title = {Current-Commutator Calculation of the $K_{l4}$ Form Factors},
	Volume = {17},
	Year = {1966},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.17.336}}

@article{Coleman:1968wj,
	Author = {Coleman, S.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Note = {In *Erice 1968, Theory and Phenomenology In Particle Physics. International School*, New York 1969, 648-657},
	Title = {{How to build phenomenological lagrangians}}}

@book{Coleman:Aspects,
	Author = {Sidney Coleman},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Publisher = {Cambridge University Press},
	Title = {Aspects of Symmetry: Selected Erice Lectures},
	Year = {1988}}

@article{Scadron:1981dn,
	Author = {Scadron, M. D.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Journal = {Rept. Prog. Phys.},
	Pages = {213-292},
	Slaccitation = {%%CITATION = RPPHA,44,213;%%},
	Title = {{Current Algebra, PCAC and the Quark Model}},
	Volume = {44},
	Year = {1981}}

@article{Boyd:1990vy,
	Author = {Boyd, C. Glenn and Brahm, David E.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0370-2693(91)91913-G},
	Journal = {Phys. Lett.},
	Pages = {393-398},
	Slaccitation = {%%CITATION = PHLTA,B257,393;%%},
	Title = {{Vanishing of 1/m corrections at threshold}},
	Volume = {B257},
	Year = {1991},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-2693(91)91913-G}}

@article{Luke:1990eg,
	Author = {Luke, Michael E.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0370-2693(90)90568-Q},
	Journal = {Phys. Lett.},
	Pages = {447-455},
	Slaccitation = {%%CITATION = PHLTA,B252,447;%%},
	Title = {{Effects of subleading operators in the heavy quark effective theory}},
	Volume = {B252},
	Year = {1990},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-2693(90)90568-Q}}

@webpage{SpikedMath:5280,
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Lastchecked = {23 September 2010},
	Title = {{Spiked Math Comics: 5 tomato feet}},
	Url = {http://spikedmath.com/305.html},
	Bdsk-Url-1 = {http://spikedmath.com/305.html}}

@article{Ademollo:1964sr,
	Author = {Ademollo, M. and Gatto, Raoul},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevLett.13.264},
	Journal = {Phys. Rev. Lett.},
	Pages = {264-265},
	Slaccitation = {%%CITATION = PRLTA,13,264;%%},
	Title = {{Nonrenormalization Theorem for the Strangeness Violating Vector Currents}},
	Volume = {13},
	Year = {1964},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.13.264}}

@book{Lipkin:LieGroups,
	Author = {Harry Lipkin},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Publisher = {North-Holland Publishing Company},
	Title = {Lie Groups for Pedestrians},
	Year = {1966}}

@book{Peskin,
	Author = {{Michael Peskin}, {Daniel Schroeder}},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Publisher = {Westview Press},
	Series = {Frontiers in Physics},
	Title = {{An Introduction To Quantum Field Theory}},
	Year = {1995}}

@article{Blucher:2005dc,
	Archiveprefix = {arXiv},
	Author = {Blucher, E. and others},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {hep-ph/0512039},
	Slaccitation = {%%CITATION = HEP-PH/0512039;%%},
	Title = {{Status of the Cabibbo angle}},
	Year = {2005}}

@article{Csaki:2008dt,
	Archiveprefix = {arXiv},
	Author = {Csaki, Csaba and Reece, Matthew and Terning, John},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1088/1126-6708/2009/05/067},
	Eprint = {0811.3001},
	Journal = {JHEP},
	Pages = {067},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 0811.3001;%%},
	Title = {{The AdS/QCD Correspondence: Still Undelivered}},
	Volume = {05},
	Year = {2009},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1126-6708/2009/05/067}}

@article{Gasser:1982ap,
	Author = {Gasser, J. and Leutwyler, H.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0370-1573(82)90035-7},
	Journal = {Phys. Rept.},
	Pages = {77-169},
	Slaccitation = {%%CITATION = PRPLC,87,77;%%},
	Title = {{Quark Masses}},
	Volume = {87},
	Year = {1982},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-1573(82)90035-7}}

@book{Treiman:Current:Algebra,
	Author = {Sam B. Treiman, Roman Jackiw, David J. Gross},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Publisher = {Princeton University Press},
	Series = {Princeton Series in Physics},
	Title = {{Lectures on current algebra and its applications}},
	Year = {1972}}

@unpublished{Haber:2HDM,
	Author = {Howard Haber},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Note = {{Kane-fest Symposium, \url{http://www.umich.edu/~mctp/SciPrgPgs/events/2007/kanefest/haber.pdf}}},
	Title = {{The Two Higgs-Doublet Model: Past, Present and Future}},
	Year = {2007}}

@article{Hsu:1992tg,
	Archiveprefix = {arXiv},
	Author = {Hsu, Stephen D. H. and Sikivie, Pierre},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.49.4951},
	Eprint = {hep-ph/9211301},
	Journal = {Phys. Rev.},
	Pages = {4951-4953},
	Slaccitation = {%%CITATION = HEP-PH/9211301;%%},
	Title = {{Long range forces from two neutrino exchange revisited}},
	Volume = {D49},
	Year = {1994},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.49.4951}}

@book{Feynman:gravitation,
	Author = {Richard Feynman, Fernando Moringo, William Wagner, David Pines},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Publisher = {Westview Press},
	Series = {Frontiers in Physics},
	Title = {Feynman Lectures On Gravitation},
	Year = {1995}}

@article{Bouchiat:Parity,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1997RPPh...60.1351B},
	Author = {{Bouchiat}, {M.-A.} and {Bouchiat}, C.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1088/0034-4885/60/11/004},
	Journal = {Reports on Progress in Physics},
	Month = nov,
	Pages = {1351-1396},
	Title = {{Parity violation in atoms}},
	Volume = 60,
	Year = 1997,
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0034-4885/60/11/004}}

@article{Haxton:APV,
	Author = {Haxton, W. C. and Wieman, C. E.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1146/annurev.nucl.51.101701.132458},
	Eprint = {https://www.annualreviews.orghttps://www.annualreviews.org/doi/pdf/10.1146/annurev.nucl.51.101701.132458},
	Journal = {Annual Review of Nuclear and Particle Science},
	Number = {1},
	Pages = {261-293},
	Title = {ATOMIC PARITY NONCONSERVATION AND NUCLEAR ANAPOLE MOMENTS},
	Url = {https://www.annualreviews.orghttps://www.annualreviews.org/doi/abs/10.1146/annurev.nucl.51.101701.132458},
	Volume = {51},
	Year = {2001},
	Bdsk-Url-1 = {https://www.annualreviews.orghttps://www.annualreviews.org/doi/abs/10.1146/annurev.nucl.51.101701.132458},
	Bdsk-Url-2 = {http://dx.doi.org/10.1146/annurev.nucl.51.101701.132458}}

@article{Gibbons:2008su,
	Archiveprefix = {arXiv},
	Author = {Gibbons, Gary W. and Gielen, Steffen and Pope, C. N. and Turok, Neil},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.79.013009},
	Eprint = {0810.4813},
	Journal = {Phys. Rev.},
	Pages = {013009},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 0810.4813;%%},
	Title = {{Measures on Mixing Angles}},
	Volume = {D79},
	Year = {2009},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.79.013009}}

@book{Burgess:StandardModel,
	Author = {Cliff Burgess and Guy Moore},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Publisher = {Cambridge University Press},
	Title = {The Standard Model: A Primer},
	Year = {2006}}

@book{Ticciati:QFT,
	Author = {Robin Ticciati},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Publisher = {{Cambridge University Press}},
	Series = {Encyclopedia of Mathematics and its Applications},
	Title = {Quantum Field Theory for Mathematicians},
	Year = {1999}}

@article{Jarlskog:PhysRevLett.55.1039,
	Author = {Jarlskog, C.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevLett.55.1039},
	Journal = {Phys. Rev. Lett.},
	Month = {Sep},
	Number = {10},
	Numpages = {3},
	Pages = {1039--1042},
	Publisher = {American Physical Society},
	Title = {Commutator of the Quark Mass Matrices in the Standard Electroweak Model and a Measure of Maximal $CP$ Nonconservation},
	Volume = {55},
	Year = {1985},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.55.1039}}

@book{ChengLi:Gauge,
	Author = {Ta-Pei Cheng and Ling-Fong Li},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Publisher = {Oxford University Press},
	Title = {Gauge Theory of elementary particle physics},
	Year = {1988}}

@book{Donoghue:DynamicsSM,
	Author = {John F. Donoghue, Eugene Golowich, Barry R. Holstein},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Publisher = {{Cambridge University Press}},
	Series = {Cambridge Monographs on Particle Physics, Nuclear Physics and Cosmology},
	Title = {Dynamics of the Standard Model},
	Year = {1994}}

@book{Silva:CPviolation,
	Author = {Gustavo C. Branco, Lu{\'\i}s Lavoura, Jo{\~a}o Paulo Silva},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Publisher = {Oxford University Publications},
	Series = {International Series of Monographs on Physics},
	Title = {CP violation CP violation CP Violation},
	Year = {1999}}

@article{Schwinger:1964zza,
	Author = {Schwinger, Julian},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevLett.12.237},
	Journal = {Phys. Rev. Lett.},
	Pages = {237-239},
	Slaccitation = {%%CITATION = PRLTA,12,237;%%},
	Title = {{A Ninth Baryon?}},
	Volume = {12},
	Year = {1964},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.12.237}}

@article{Feldmann:1999uf,
	Archiveprefix = {arXiv},
	Author = {Feldmann, Thorsten},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {hep-ph/9907491},
	Journal = {Int. J. Mod. Phys.},
	Pages = {159-207},
	Slaccitation = {%%CITATION = HEP-PH/9907491;%%},
	Title = {{Quark structure of pseudoscalar mesons}},
	Volume = {A15},
	Year = {2000}}

@article{Burakovsky:1997sd,
	Archiveprefix = {arXiv},
	Author = {Burakovsky, L. and Goldman, J. Terrance},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {hep-ph/9708498},
	Slaccitation = {%%CITATION = HEP-PH/9708498;%%},
	Title = {{Gell-Mann-Okubo mass formula revisited}},
	Year = {1997}}

@article{Isgur:1975ib,
	Author = {Isgur, Nathan},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.12.3770},
	Journal = {Phys. Rev.},
	Pages = {3770-3774},
	Slaccitation = {%%CITATION = PHRVA,D12,3770;%%},
	Title = {{Why the Pseudoscalar Meson Mixing Angle Is 10-Degrees}},
	Volume = {D12},
	Year = {1975},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.12.3770}}

@article{Ecker:1994gg,
	Archiveprefix = {arXiv},
	Author = {Ecker, G.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0146-6410(95)00041-G},
	Eprint = {hep-ph/9501357},
	Journal = {Prog. Part. Nucl. Phys.},
	Pages = {1-80},
	Slaccitation = {%%CITATION = HEP-PH/9501357;%%},
	Title = {{Chiral perturbation theory}},
	Volume = {35},
	Year = {1995},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0146-6410(95)00041-G}}

@article{Scherer:2002tk,
	Archiveprefix = {arXiv},
	Author = {Scherer, Stefan},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {hep-ph/0210398},
	Journal = {Adv. Nucl. Phys.},
	Pages = {277},
	Slaccitation = {%%CITATION = HEP-PH/0210398;%%},
	Title = {{Introduction to chiral perturbation theory}},
	Volume = {27},
	Year = {2003}}

@article{Pich:1995bw,
	Archiveprefix = {arXiv},
	Author = {Pich, A.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {hep-ph/9502366},
	Journal = {Rept. Prog. Phys.},
	Pages = {563-610},
	Slaccitation = {%%CITATION = HEP-PH/9502366;%%},
	Title = {{Chiral perturbation theory}},
	Volume = {58},
	Year = {1995}}

@article{Pich:1993uq,
	Archiveprefix = {arXiv},
	Author = {Pich, A.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {hep-ph/9308351},
	Journal = {AIP Conf. Proc.},
	Pages = {95-140},
	Slaccitation = {%%CITATION = HEP-PH/9308351;%%},
	Title = {{Introduction to chiral perturbation theory}},
	Volume = {317},
	Year = {1994}}

@article{Rosiek:2010ug,
	Archiveprefix = {arXiv},
	Author = {Rosiek, Janusz and Chankowski, Piotr and Dedes, Athanasios and Jager, Sebastian and Tanedo, Philip},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {1003.4260},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 1003.4260;%%},
	Title = {{SUSYFLAVOR: a computational tool for FCNC and CP- violating processes in the MSSM}},
	Year = {2010}}

@article{Georgi:1991mr,
	Author = {Georgi, Howard},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Note = {HUTP-91-A039, available at \url{http://www.people.fas.harvard.edu/~hgeorgi/tasi.pdf}},
	Title = {{Heavy quark effective field theory}}}

@article{Weinberg:1972fn,
	Author = {Weinberg, Steven},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevLett.29.1698},
	Journal = {Phys. Rev. Lett.},
	Pages = {1698-1701},
	Slaccitation = {%%CITATION = PRLTA,29,1698;%%},
	Title = {{Approximate symmetries and pseudoGoldstone bosons}},
	Volume = {29},
	Year = {1972},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.29.1698}}

@unpublished{Flip:instanton,
	Author = {{Flip Tanedo}},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Note = {\url{http://www.lepp.cornell.edu/~pt267/files/documents/A_instanton.pdf}},
	Title = {{'t Hooft and $\eta'$ail: Instantons and their applications}}}

@unpublished{Flip:SUSY,
	Author = {{Flip Tanedo}},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Note = {\url{http://www.lepp.cornell.edu/~pt267/files/notes/FlipSUSY.pdf}},
	Title = {{Fun and Supersymmetry: but mostly the latter}}}

@article{Haber:2000jh,
	Archiveprefix = {arXiv},
	Author = {Haber, Howard E.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/S0920-5632(01)01507-9},
	Eprint = {hep-ph/0103095},
	Journal = {Nucl. Phys. Proc. Suppl.},
	Pages = {217-236},
	Slaccitation = {%%CITATION = HEP-PH/0103095;%%},
	Title = {{Low-energy supersymmetry and its phenomenology}},
	Volume = {101},
	Year = {2001},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/S0920-5632(01)01507-9}}

@article{Dimopoulos:1995ju,
	Archiveprefix = {arXiv},
	Author = {Dimopoulos, Savas and Sutter, David W.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0550-3213(95)00421-N},
	Eprint = {hep-ph/9504415},
	Journal = {Nucl. Phys.},
	Pages = {496-512},
	Slaccitation = {%%CITATION = HEP-PH/9504415;%%},
	Title = {{The Supersymmetric flavor problem}},
	Volume = {B452},
	Year = {1995},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(95)00421-N}}

@article{Ramsey:1982td,
	Author = {Ramsey, N. F.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Journal = {Rept. Prog. Phys.},
	Pages = {95-113},
	Slaccitation = {%%CITATION = RPPHA,45,95;%%},
	Title = {{ELECTRIC DIPOLE MOMENTS OF ELEMENTARY PARTICLES}},
	Volume = {45},
	Year = {1982}}

@book{Perkins:2000uq,
	Author = {Donald Perkins},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Isbn = {0521621968},
	Publisher = {{Cambridge University Press}},
	Title = {Introduction to High Energy Physics},
	Year = {2000}}

@book{Griffiths:2008fk,
	Author = {David Griffiths},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Edition = {2nd},
	Isbn = {3527406018},
	Publisher = {Wiley-VCH},
	Title = {Introduction to Elementary Particles},
	Year = {2008}}

@webpage{Wiki:colorofMarsSky,
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Lastchecked = {28 August 2010},
	Title = {{Wikipedia, the free encyclopedia: Astronomy on Mars}},
	Url = {http://en.wikipedia.org/wiki/Astronomy_on_Mars#The_color_of_the_sky},
	Bdsk-Url-1 = {http://en.wikipedia.org/wiki/Astronomy_on_Mars#The_color_of_the_sky}}

@article{Cahn:1996ag,
	Author = {Cahn, Robert N.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/RevModPhys.68.951},
	Journal = {Rev. Mod. Phys.},
	Pages = {951-960},
	Slaccitation = {%%CITATION = RMPHA,68,951;%%},
	Title = {{The Eighteen arbitrary parameters of the standard model in your everyday life}},
	Volume = {68},
	Year = {1996},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/RevModPhys.68.951}}

@unpublished{Wells:statusofSM,
	Author = {James Wells},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Month = {August},
	Note = {{Lectures at the Particle Physics, Cosmology and Strings Summer School at Perimeter Institute}},
	Title = {{Status of the Standard Model}},
	Url = {http://pirsa.org/07080020/},
	Year = {2007},
	Bdsk-Url-1 = {http://pirsa.org/07080020/}}

@book{Georgi:2009vn,
	Author = {Howard Georgi},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Isbn = {0486469042},
	Publisher = {Dover Publications},
	Title = {Weak Interactions and Modern Particle Theory},
	Year = {2009}}

@article{Hollowood:2009eh,
	Archiveprefix = {arXiv},
	Author = {Hollowood, Timothy J.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {0909.0859},
	Primaryclass = {hep-th},
	Slaccitation = {%%CITATION = 0909.0859;%%},
	Title = {{6 Lectures on QFT, RG and SUSY}},
	Year = {2009}}

@article{Manohar:1996cq,
	Archiveprefix = {arXiv},
	Author = {Manohar, Aneesh V.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {hep-ph/9606222},
	Slaccitation = {%%CITATION = HEP-PH/9606222;%%},
	Title = {{Effective field theories}},
	Year = {1996}}

@article{Slansky:1981yr,
	Author = {Slansky, R.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0370-1573(81)90092-2},
	Journal = {Phys. Rept.},
	Pages = {1-128},
	Slaccitation = {%%CITATION = PRPLC,79,1;%%},
	Title = {{Group Theory for Unified Model Building}},
	Volume = {79},
	Year = {1981},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-1573(81)90092-2}}

@book{Cahn:2006uq,
	Author = {Robert Cahn},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Isbn = {0486449998},
	Publisher = {Dover Publications},
	Title = {Semi-Simple Lie Algebras and Their Representations},
	Year = {2006}}

@book{Georgi:1999fk,
	Author = {Howard Georgi},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Edition = {2},
	Isbn = {0738202339},
	Publisher = {Westview Press},
	Title = {Lie Algebras In Particle Physics: from Isospin To Unified Theories (Frontiers in Physics)},
	Year = {1999}}

@webpage{HCPSS10,
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Note = {Streaming video of lectures available online},
	Title = {{Fifth CERN-Fermilab Hadron Collider Physics Summer School}},
	Url = {http://projects.fnal.gov/hcpss/hcpss10/},
	Year = {2010},
	Bdsk-Url-1 = {http://projects.fnal.gov/hcpss/hcpss10/}}

@article{Gedalia:2010rj,
	Archiveprefix = {arXiv},
	Author = {Gedalia, Oram and Perez, Gilad},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {1005.3106},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 1005.3106;%%},
	Title = {{TASI 2009 Lectures - Flavor Physics}},
	Year = {2010}}

@article{Isidori:2010gz,
	Archiveprefix = {arXiv},
	Author = {Isidori, Gino},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {1001.3431},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 1001.3431;%%},
	Title = {{B physics in the LHC era}},
	Year = {2010}}

@article{Buras:2009if,
	Archiveprefix = {arXiv},
	Author = {Buras, Andrzej J.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {0910.1032},
	Journal = {PoS},
	Pages = {024},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 0910.1032;%%},
	Title = {{Flavour Theory: 2009}},
	Volume = {EPS-HEP2009},
	Year = {2009}}

@article{Nierste:2009wg,
	Archiveprefix = {arXiv},
	Author = {Nierste, Ulrich},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {0904.1869},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 0904.1869;%%},
	Title = {{Three Lectures on Meson Mixing and CKM phenomenology}},
	Year = {2009}}

@article{Artuso:2009jw,
	Archiveprefix = {arXiv},
	Author = {Artuso, Marina and Barberio, Elisabetta and Stone, Sheldon},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1186/1754-0410-3-3},
	Eprint = {0902.3743},
	Journal = {PMC Phys.},
	Pages = {3},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 0902.3743;%%},
	Title = {{$B$ Meson Decays}},
	Volume = {A3},
	Year = {2009},
	Bdsk-Url-1 = {http://dx.doi.org/10.1186/1754-0410-3-3}}

@article{Nir:2007xn,
	Archiveprefix = {arXiv},
	Author = {Nir, Yosef},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {0708.1872},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 0708.1872;%%},
	Title = {{Probing new physics with flavor physics (and probing flavor physics with new physics)}},
	Year = {2007}}

@article{Hocker:2006xb,
	Archiveprefix = {arXiv},
	Author = {Hocker, Andreas and Ligeti, Zoltan},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1146/annurev.nucl.56.080805.140456},
	Eprint = {hep-ph/0605217},
	Journal = {Ann. Rev. Nucl. Part. Sci.},
	Pages = {501-567},
	Slaccitation = {%%CITATION = HEP-PH/0605217;%%},
	Title = {{CP violation and the CKM matrix}},
	Volume = {56},
	Year = {2006},
	Bdsk-Url-1 = {http://dx.doi.org/10.1146/annurev.nucl.56.080805.140456}}

@article{Neubert:2005mu,
	Archiveprefix = {arXiv},
	Author = {Neubert, Matthias},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {hep-ph/0512222},
	Slaccitation = {%%CITATION = HEP-PH/0512222;%%},
	Title = {{Effective field theory and heavy quark physics}},
	Year = {2005}}

@article{Nir:2005js,
	Archiveprefix = {arXiv},
	Author = {Nir, Yosef},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {hep-ph/0510413},
	Slaccitation = {%%CITATION = HEP-PH/0510413;%%},
	Title = {{CP violation in meson decays}},
	Year = {2005}}

@article{Buras:2005xt,
	Archiveprefix = {arXiv},
	Author = {Buras, Andrzej J.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {hep-ph/0505175},
	Slaccitation = {%%CITATION = HEP-PH/0505175;%%},
	Title = {{Flavour physics and CP violation}},
	Year = {2005}}

@article{Ligeti:2003fi,
	Archiveprefix = {arXiv},
	Author = {Ligeti, Zoltan},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {hep-ph/0302031},
	Slaccitation = {%%CITATION = HEP-PH/0302031;%%},
	Title = {{Introduction to heavy meson decays and CP asymmetries}},
	Year = {2003}}

@article{Bigi:2000yz,
	Author = {Bigi, Ikaros I. Y. and Sanda, A. I.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Journal = {Camb. Monogr. Part. Phys. Nucl. Phys. Cosmol.},
	Pages = {1-382},
	Slaccitation = {%%CITATION = CMPCE,9,1;%%},
	Title = {{CP violation}},
	Volume = {9},
	Year = {2000}}

@article{Branco:1999fs,
	Author = {Branco, Gustavo C. and Lavoura, Luis and Silva, Joao P.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Journal = {Int. Ser. Monogr. Phys.},
	Pages = {1-536},
	Slaccitation = {%%CITATION = IMPHA,103,1;%%},
	Title = {{CP violation}},
	Volume = {103},
	Year = {1999}}

@article{Amsler:2008zzb,
	Author = {Amsler, Claude and others},
	Collaboration = {Particle Data Group},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/j.physletb.2008.07.018},
	Journal = {Phys. Lett.},
	Pages = {1},
	Slaccitation = {%%CITATION = PHLTA,B667,1;%%},
	Title = {{Review of particle physics}},
	Volume = {B667},
	Year = {2008},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.physletb.2008.07.018}}

@article{suicide,
	Author = {Vaughn, John A.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1080/07448481.2011.645928},
	Eprint = {http://www.tandfonline.com/doi/pdf/10.1080/07448481.2011.645928},
	Journal = {Journal of American College Health},
	Number = {2},
	Pages = {101-102},
	Title = {Special Suicide and Suicide Prevention Section of the Journal of American College Health},
	Volume = {60},
	Year = {2012},
	Bdsk-Url-1 = {http://www.tandfonline.com/doi/abs/10.1080/07448481.2011.645928},
	Bdsk-Url-2 = {http://dx.doi.org/10.1080/07448481.2011.645928}}

@article{Glashow:1961tr,
	Author = {Glashow, S.L.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0029-5582(61)90469-2},
	Journal = {Nucl.Phys.},
	Pages = {579-588},
	Slaccitation = {%%CITATION = NUPHA,22,579;%%},
	Title = {{Partial Symmetries of Weak Interactions}},
	Volume = {22},
	Year = {1961},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0029-5582(61)90469-2}}

@article{Weinberg:1967tq,
	Author = {Weinberg, Steven},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevLett.19.1264},
	Journal = {Phys.Rev.Lett.},
	Pages = {1264-1266},
	Slaccitation = {%%CITATION = PRLTA,19,1264;%%},
	Title = {{A Model of Leptons}},
	Volume = {19},
	Year = {1967},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.19.1264}}

@article{Englert:1964et,
	Author = {Englert, F. and Brout, R.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevLett.13.321},
	Journal = {Phys.Rev.Lett.},
	Pages = {321-323},
	Slaccitation = {%%CITATION = PRLTA,13,321;%%},
	Title = {{Broken Symmetry and the Mass of Gauge Vector Mesons}},
	Volume = {13},
	Year = {1964},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.13.321}}

@article{Higgs:1964pj,
	Author = {Higgs, Peter W.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevLett.13.508},
	Journal = {Phys.Rev.Lett.},
	Pages = {508-509},
	Slaccitation = {%%CITATION = PRLTA,13,508;%%},
	Title = {{Broken Symmetries and the Masses of Gauge Bosons}},
	Volume = {13},
	Year = {1964},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.13.508}}

@article{Guralnik:1964eu,
	Author = {Guralnik, G.S. and Hagen, C.R. and Kibble, T.W.B.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevLett.13.585},
	Journal = {Phys.Rev.Lett.},
	Pages = {585-587},
	Slaccitation = {%%CITATION = PRLTA,13,585;%%},
	Title = {{Global Conservation Laws and Massless Particles}},
	Volume = {13},
	Year = {1964},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.13.585}}

@article{Hooft:1972fi,
	Author = {'t Hooft, Gerard and Veltman, M.J.G.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0550-3213(72)90279-9},
	Journal = {Nucl.Phys.},
	Pages = {189-213},
	Slaccitation = {%%CITATION = NUPHA,B44,189;%%},
	Title = {{Regularization and Renormalization of Gauge Fields}},
	Volume = {B44},
	Year = {1972},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(72)90279-9}}

@article{Hooft:1971fh,
	Author = {'t Hooft, Gerard},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0550-3213(71)90395-6},
	Journal = {Nucl.Phys.},
	Pages = {173-199},
	Slaccitation = {%%CITATION = NUPHA,B33,173;%%},
	Title = {{Renormalization of Massless Yang-Mills Fields}},
	Volume = {B33},
	Year = {1971},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(71)90395-6}}

@article{Politzer:1974fr,
	Author = {Politzer, H. David},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0370-1573(74)90014-3},
	Journal = {Phys.Rept.},
	Pages = {129-180},
	Reportnumber = {PRINT-74-1223 (HARVARD)},
	Slaccitation = {%%CITATION = PRPLC,14,129;%%},
	Title = {{Asymptotic Freedom: An Approach to Strong Interactions}},
	Volume = {14},
	Year = {1974},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-1573(74)90014-3}}

@article{Politzer:1973fx,
	Author = {Politzer, H. David},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevLett.30.1346},
	Journal = {Phys.Rev.Lett.},
	Pages = {1346-1349},
	Slaccitation = {%%CITATION = PRLTA,30,1346;%%},
	Title = {{Reliable Perturbative Results for Strong Interactions?}},
	Volume = {30},
	Year = {1973},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.30.1346}}

@article{Gross:1973ju,
	Author = {Gross, D.J. and Wilczek, Frank},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.8.3633},
	Journal = {Phys.Rev.},
	Pages = {3633-3652},
	Reportnumber = {FERMILAB-PUB-73-049-T, FERMILAB-PUB-73-049-THY},
	Slaccitation = {%%CITATION = PHRVA,D8,3633;%%},
	Title = {{Asymptotically Free Gauge Theories. 1}},
	Volume = {D8},
	Year = {1973},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.8.3633}}

@article{Gross:1974cs,
	Author = {Gross, D.J. and Wilczek, Frank},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.9.980},
	Journal = {Phys.Rev.},
	Pages = {980-993},
	Slaccitation = {%%CITATION = PHRVA,D9,980;%%},
	Title = {{ASYMPTOTICALLY FREE GAUGE THEORIES. 2.}},
	Volume = {D9},
	Year = {1974},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.9.980}}

@article{Gross:1973id,
	Author = {Gross, D.J. and Wilczek, Frank},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevLett.30.1343},
	Journal = {Phys.Rev.Lett.},
	Pages = {1343-1346},
	Slaccitation = {%%CITATION = PRLTA,30,1343;%%},
	Title = {{Ultraviolet Behavior of Nonabelian Gauge Theories}},
	Volume = {30},
	Year = {1973},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.30.1343}}

@article{Glashow:1970gm,
	Author = {Glashow, S.L. and Iliopoulos, J. and Maiani, L.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.2.1285},
	Journal = {Phys.Rev.},
	Pages = {1285-1292},
	Slaccitation = {%%CITATION = PHRVA,D2,1285;%%},
	Title = {{Weak Interactions with Lepton-Hadron Symmetry}},
	Volume = {D2},
	Year = {1970},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.2.1285}}

@article{Wells:2013tta,
	Archiveprefix = {arXiv},
	Author = {Wells, James D.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {1305.3434},
	Primaryclass = {hep-ph},
	Reportnumber = {CERN-PH-TH-2013-102},
	Slaccitation = {%%CITATION = ARXIV:1305.3434;%%},
	Title = {{The Utility of Naturalness, and how its Application to Quantum Electrodynamics envisages the Standard Model and Higgs Boson}},
	Year = {2013}}

@article{Veltman:1980mj,
	Author = {Veltman, M.J.G.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Journal = {Acta Phys.Polon.},
	Pages = {437},
	Reportnumber = {Print-80-0851 (MICHIGAN)},
	Slaccitation = {%%CITATION = APPOA,B12,437;%%},
	Title = {{The Infrared - Ultraviolet Connection}},
	Volume = {B12},
	Year = {1981}}

@article{Hooft:1979bh,
	Author = {'t Hooft, Gerard},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Journal = {NATO Adv.Study Inst.Ser.B Phys.},
	Pages = {135},
	Reportnumber = {PRINT-80-0083 (UTRECHT)},
	Slaccitation = {%%CITATION = NASBD,59,135;%%},
	Title = {{Naturalness, chiral symmetry, and spontaneous chiral symmetry breaking}},
	Volume = {59},
	Year = {1980}}

@article{Susskind:1982mw,
	Author = {Susskind, Leonard},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0370-1573(84)90208-4},
	Journal = {Phys.Rept.},
	Pages = {181-193},
	Slaccitation = {%%CITATION = PRPLC,104,181;%%},
	Title = {{The Gauge Hierarchy Problem, Technicolor, Supersymmetry, and All That. (Talk)}},
	Volume = {104},
	Year = {1984},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-1573(84)90208-4}}

@article{Weinberg:1978ym,
	Author = {Weinberg, Steven},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0370-2693(79)90248-X},
	Journal = {Phys.Lett.},
	Pages = {387},
	Reportnumber = {HUTP-78/A060},
	Slaccitation = {%%CITATION = PHLTA,B82,387;%%},
	Title = {{Gauge Hierarchies}},
	Volume = {B82},
	Year = {1979},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-2693(79)90248-X}}

@article{Gildener:1976ai,
	Author = {Gildener, Eldad},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.14.1667},
	Journal = {Phys.Rev.},
	Pages = {1667},
	Reportnumber = {Print-76-0529 (HARVARD)},
	Slaccitation = {%%CITATION = PHRVA,D14,1667;%%},
	Title = {{Gauge Symmetry Hierarchies}},
	Volume = {D14},
	Year = {1976},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.14.1667}}

@article{Dashen:1969eg,
	Author = {Dashen, Roger F.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRev.183.1245},
	Journal = {Phys.Rev.},
	Pages = {1245-1260},
	Slaccitation = {%%CITATION = PHRVA,183,1245;%%},
	Title = {{Chiral SU(3) x SU(3) as a symmetry of the strong interactions}},
	Volume = {183},
	Year = {1969},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRev.183.1245}}

@article{Piai:2010ma,
	Archiveprefix = {arXiv},
	Author = {Piai, Maurizio},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1155/2010/464302},
	Eprint = {1004.0176},
	Journal = {Adv.High Energy Phys.},
	Pages = {464302},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1004.0176;%%},
	Title = {{Lectures on walking technicolor, holography and gauge/gravity dualities}},
	Volume = {2010},
	Year = {2010},
	Bdsk-Url-1 = {http://dx.doi.org/10.1155/2010/464302}}

@article{Holdom:1981rm,
	Author = {Holdom, Bob},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.24.1441},
	Journal = {Phys.Rev.},
	Pages = {1441},
	Reportnumber = {HUTP-81-A025},
	Slaccitation = {%%CITATION = PHRVA,D24,1441;%%},
	Title = {{Raising the Sideways Scale}},
	Volume = {D24},
	Year = {1981},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.24.1441}}

@article{Holdom:1984sk,
	Author = {Holdom, Bob},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0370-2693(85)91015-9},
	Journal = {Phys.Lett.},
	Pages = {301},
	Reportnumber = {NSF-ITP-84-148},
	Slaccitation = {%%CITATION = PHLTA,B150,301;%%},
	Title = {{Techniodor}},
	Volume = {B150},
	Year = {1985},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-2693(85)91015-9}}

@article{Akiba:1985rr,
	Author = {Akiba, T. and Yanagida, T.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0370-2693(86)90385-0},
	Journal = {Phys.Lett.},
	Pages = {432},
	Reportnumber = {TU/85/292},
	Slaccitation = {%%CITATION = PHLTA,B169,432;%%},
	Title = {{Hierarchic Chiral Condensate}},
	Volume = {B169},
	Year = {1986},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-2693(86)90385-0}}

@article{Yamawaki:1985zg,
	Author = {Yamawaki, Koichi and Bando, Masako and Matumoto, Ken-iti},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevLett.56.1335},
	Journal = {Phys.Rev.Lett.},
	Pages = {1335},
	Reportnumber = {DPNU-85-47},
	Slaccitation = {%%CITATION = PRLTA,56,1335;%%},
	Title = {{Scale Invariant Technicolor Model and a Technidilaton}},
	Volume = {56},
	Year = {1986},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.56.1335}}

@article{Appelquist:1986an,
	Author = {Appelquist, Thomas W. and Karabali, Dimitra and Wijewardhana, L.C.R.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevLett.57.957},
	Journal = {Phys.Rev.Lett.},
	Pages = {957},
	Reportnumber = {YTP-86/11},
	Slaccitation = {%%CITATION = PRLTA,57,957;%%},
	Title = {{Chiral Hierarchies and the Flavor Changing Neutral Current Problem in Technicolor}},
	Volume = {57},
	Year = {1986},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.57.957}}

@article{Appelquist:1987fc,
	Author = {Appelquist, Thomas and Wijewardhana, L.C.R.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.36.568},
	Journal = {Phys.Rev.},
	Pages = {568},
	Reportnumber = {YTP-87/5},
	Slaccitation = {%%CITATION = PHRVA,D36,568;%%},
	Title = {{Chiral Hierarchies from Slowly Running Couplings in Technicolor Theories}},
	Volume = {D36},
	Year = {1987},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.36.568}}

@article{Cohen:1988sq,
	Author = {Cohen, Andrew G. and Georgi, Howard},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0550-3213(89)90109-0},
	Journal = {Nucl.Phys.},
	Pages = {7},
	Reportnumber = {HUTP-88/A007},
	Slaccitation = {%%CITATION = NUPHA,B314,7;%%},
	Title = {{WALKING BEYOND THE RAINBOW}},
	Volume = {B314},
	Year = {1989},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(89)90109-0}}

@article{Lane:1991qh,
	Author = {Lane, Kenneth D. and Ramana, M.V.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.44.2678},
	Journal = {Phys.Rev.},
	Pages = {2678-2700},
	Reportnumber = {BUHEP-91-6},
	Slaccitation = {%%CITATION = PHRVA,D44,2678;%%},
	Title = {{Walking technicolor signatures at hadron colliders}},
	Volume = {D44},
	Year = {1991},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.44.2678}}

@article{Appelquist:1997fp,
	Archiveprefix = {arXiv},
	Author = {Appelquist, Thomas and Terning, John and Wijewardhana, L.C.R.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevLett.79.2767},
	Eprint = {hep-ph/9706238},
	Journal = {Phys.Rev.Lett.},
	Pages = {2767-2770},
	Primaryclass = {hep-ph},
	Reportnumber = {YCTP-P7-97, UCB-PTH-97-12, UCTP-9-97},
	Slaccitation = {%%CITATION = HEP-PH/9706238;%%},
	Title = {{Postmodern technicolor}},
	Volume = {79},
	Year = {1997},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.79.2767}}

@article{Luty:2004ye,
	Archiveprefix = {arXiv},
	Author = {Luty, Markus A. and Okui, Takemichi},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1088/1126-6708/2006/09/070},
	Eprint = {hep-ph/0409274},
	Journal = {JHEP},
	Pages = {070},
	Primaryclass = {hep-ph},
	Reportnumber = {BUHEP-04-12, UMD-PP-05-017},
	Slaccitation = {%%CITATION = HEP-PH/0409274;%%},
	Title = {{Conformal technicolor}},
	Volume = {0609},
	Year = {2006},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1126-6708/2006/09/070}}

@article{Appelquist:1988as,
	Author = {Appelquist, Thomas and Einhorn, M. and Takeuchi, T. and Wijewardhana, L.C.R.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0370-2693(89)90041-5},
	Journal = {Phys.Lett.},
	Pages = {223},
	Reportnumber = {YCTP-P25-88},
	Slaccitation = {%%CITATION = PHLTA,B220,223;%%},
	Title = {{Higher Mass Scales and Mass Hierarchies}},
	Volume = {B220},
	Year = {1989},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-2693(89)90041-5}}

@article{Miransky:1988gk,
	Author = {Miransky, V.A. and Yamawaki, K.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1142/S0217732389000186},
	Journal = {Mod.Phys.Lett.},
	Pages = {129-135},
	Reportnumber = {DPNU-88-39},
	Slaccitation = {%%CITATION = MPLAE,A4,129;%%},
	Title = {{On Gauge Theories with Additional Four Fermion Interaction}},
	Volume = {A4},
	Year = {1989},
	Bdsk-Url-1 = {http://dx.doi.org/10.1142/S0217732389000186}}

@article{Nambu:1988bk,
	Author = {Nambu, Yoichiro},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Note = {In Z. Adjduk, S. Pokorski, and A. Trautman. Proceedings of the Kazimierz 1988 Conference on New Theories in Physics. XI International Symposium on Elementary Particle Physics. pp. 406--415.},
	Slaccitation = {%%CITATION = INSPIRE-273930;%%},
	Title = {{BCS mechanism, quasi supersymmetry, and fermion masses}},
	Year = {1988}}

@article{Miransky:1989ds,
	Author = {Miransky, V.A. and Tanabashi, Masaharu and Yamawaki, Koichi},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1142/S0217732389001210},
	Journal = {Mod.Phys.Lett.},
	Pages = {1043},
	Reportnumber = {DPNU-89-08},
	Slaccitation = {%%CITATION = MPLAE,A4,1043;%%},
	Title = {{Is the t Quark Responsible for the Mass of W and Z Bosons?}},
	Volume = {A4},
	Year = {1989},
	Bdsk-Url-1 = {http://dx.doi.org/10.1142/S0217732389001210}}

@article{Miransky:1988xi,
	Author = {Miransky, V.A. and Tanabashi, Masaharu and Yamawaki, Koichi},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0370-2693(89)91494-9},
	Journal = {Phys.Lett.},
	Pages = {177},
	Reportnumber = {DPNU-88-49},
	Slaccitation = {%%CITATION = PHLTA,B221,177;%%},
	Title = {{Dynamical Electroweak Symmetry Breaking with Large Anomalous Dimension and t Quark Condensate}},
	Volume = {B221},
	Year = {1989},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-2693(89)91494-9}}

@article{Bardeen:1989ds,
	Author = {Bardeen, William A. and Hill, Christopher T. and Lindner, Manfred},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.41.1647},
	Journal = {Phys.Rev.},
	Pages = {1647},
	Reportnumber = {FERMILAB-PUB-89-127-T},
	Slaccitation = {%%CITATION = PHRVA,D41,1647;%%},
	Title = {{Minimal Dynamical Symmetry Breaking of the Standard Model}},
	Volume = {D41},
	Year = {1990},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.41.1647}}

@article{Hill:1991at,
	Author = {Hill, Christopher T.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0370-2693(91)91061-Y},
	Journal = {Phys.Lett.},
	Pages = {419-424},
	Reportnumber = {FERMILAB-PUB-91-105-T},
	Slaccitation = {%%CITATION = PHLTA,B266,419;%%},
	Title = {{Topcolor: Top quark condensation in a gauge extension of the standard model}},
	Volume = {B266},
	Year = {1991},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-2693(91)91061-Y}}

@article{Hill:1994hp,
	Archiveprefix = {arXiv},
	Author = {Hill, Christopher T.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0370-2693(94)01660-5},
	Eprint = {hep-ph/9411426},
	Journal = {Phys.Lett.},
	Pages = {483-489},
	Primaryclass = {hep-ph},
	Reportnumber = {FERMILAB-PUB-94-395-T},
	Slaccitation = {%%CITATION = HEP-PH/9411426;%%},
	Title = {{Topcolor assisted technicolor}},
	Volume = {B345},
	Year = {1995},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-2693(94)01660-5}}

@article{Bauer:2011ah,
	Archiveprefix = {arXiv},
	Author = {Bauer, Martin and Malm, Raoul and Neubert, Matthias},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {1110.0471},
	Primaryclass = {hep-ph},
	Title = {{A Solution to the Flavor Problem of Warped Extra-Dimension Models}},
	Year = {2011}}

@article{Benzke:2010tq,
	Archiveprefix = {arXiv},
	Author = {Benzke, Michael and Lee, Seung J. and Neubert, Matthias and Paz, Gil},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevLett.106.141801},
	Eprint = {1012.3167},
	Journal = {Phys.Rev.Lett.},
	Pages = {141801},
	Primaryclass = {hep-ph},
	Title = {{Long-Distance Dominance of the CP Asymmetry in $B\to X_{s,d}\gamma$ Decays}},
	Volume = {106},
	Year = {2011},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.106.141801}}

@article{Ball:2006cva,
	Archiveprefix = {arXiv},
	Author = {Ball, Patricia and Zwicky, Roman},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/j.physletb.2006.10.013},
	Eprint = {hep-ph/0609037},
	Journal = {Phys.Lett.},
	Pages = {478-486},
	Primaryclass = {hep-ph},
	Title = {{Time-dependent CP Asymmetry in $B \to K^* \gamma$ as a (Quasi) Null Test of the Standard Model}},
	Volume = {B642},
	Year = {2006},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.physletb.2006.10.013}}

@article{Altmannshofer:2011gn,
	Archiveprefix = {arXiv},
	Author = {Altmannshofer, Wolfgang and Paradisi, Paride and Straub, David M.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {1111.1257},
	Primaryclass = {hep-ph},
	Title = {{Model-independent constraints on new physics in $b \to s$ transitions}},
	Year = {2011}}

@article{Blanke-toappear,
	Author = {Blanke, M. and Buras, A. J. and Gemmler, K. and Heidsieck, T.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Note = {in preparation}}

@article{Kruger:2005ep,
	Archiveprefix = {arXiv},
	Author = {Kruger, Frank and Matias, Joaquim},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.71.094009},
	Eprint = {hep-ph/0502060},
	Journal = {Phys.Rev.},
	Pages = {094009},
	Primaryclass = {hep-ph},
	Title = {{Probing new physics via the transverse amplitudes of $B^0 \to K^{*0} (\to K^- \pi^+) l^+l^-$ at large recoil}},
	Volume = {D71},
	Year = {2005},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.71.094009}}

@article{OLeary:2010af,
	Archiveprefix = {arXiv},
	Author = {O'Leary, B. and others},
	Collaboration = {SuperB},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {1008.1541},
	Primaryclass = {hep-ex},
	Title = {{SuperB Progress Reports -- Physics}},
	Year = {2010}}

@article{Meadows:2011bk,
	Archiveprefix = {arXiv},
	Author = {Meadows, B. and Blanke, M. and Stocchi, A. and Drutskoy, A. and Cervelli, A. and others},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {1109.5028},
	Primaryclass = {hep-ex},
	Title = {{The impact of SuperB on flavour physics}},
	Year = {2011}}

@article{Kruger:1999xa,
	Archiveprefix = {arXiv},
	Author = {Kruger, Frank and Sehgal, Lalit M. and Sinha, Nita and Sinha, Rahul},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.61.114028, 10.1103/PhysRevD.63.019901},
	Eprint = {hep-ph/9907386},
	Journal = {Phys.Rev.},
	Pages = {114028},
	Primaryclass = {hep-ph},
	Title = {{Angular distribution and CP asymmetries in the decays $\bar B \to K^- \pi^+ e^- e^+$ and $\bar B \to \pi^- \pi^+ e^- e^+$}},
	Volume = {D61},
	Year = {2000},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.61.114028,%2010.1103/PhysRevD.63.019901}}

@article{Egede:2008uy,
	Archiveprefix = {arXiv},
	Author = {Egede, U. and Hurth, T. and Matias, J. and Ramon, M. and Reece, W.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1088/1126-6708/2008/11/032},
	Eprint = {0807.2589},
	Journal = {JHEP},
	Pages = {032},
	Primaryclass = {hep-ph},
	Title = {{New observables in the decay mode $\bar B_d \to \bar K^{*0} l^+ l^-$}},
	Volume = {0811},
	Year = {2008},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1126-6708/2008/11/032}}

@article{Altmannshofer:2008dz,
	Archiveprefix = {arXiv},
	Author = {Altmannshofer, Wolfgang and Ball, Patricia and Bharucha, Aoife and Buras, Andrzej J. and Straub, David M. and others},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1088/1126-6708/2009/01/019},
	Eprint = {0811.1214},
	Journal = {JHEP},
	Pages = {019},
	Primaryclass = {hep-ph},
	Title = {{Symmetries and Asymmetries of $B \to K^{*} \mu^{+} \mu^{-}$ Decays in the Standard Model and Beyond}},
	Volume = {0901},
	Year = {2009},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1126-6708/2009/01/019}}

@article{Egede:2010zc,
	Archiveprefix = {arXiv},
	Author = {Egede, Ulrik and Hurth, Tobias and Matias, Joaquim and Ramon, Marc and Reece, Will},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1007/JHEP10(2010)056},
	Eprint = {1005.0571},
	Journal = {JHEP},
	Pages = {056},
	Primaryclass = {hep-ph},
	Title = {{New physics reach of the decay mode $\bar{B} \to \bar{K}^{*0}\ell^+\ell^-$}},
	Volume = {1010},
	Year = {2010},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/JHEP10(2010)056}}

@article{Aushev:2010bq,
	Archiveprefix = {arXiv},
	Author = {Aushev, T. and Bartel, W. and Bondar, A. and Brodzicka, J. and Browder, T.E. and others},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {1002.5012},
	Primaryclass = {hep-ex},
	Title = {{Physics at Super B Factory}},
	Year = {2010}}

@article{Bona:2007qt,
	Archiveprefix = {arXiv},
	Author = {Bona, M. and others},
	Collaboration = {SuperB},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {0709.0451},
	Primaryclass = {hep-ex},
	Title = {{SuperB: A High-Luminosity Asymmetric $e^+ e^-$ Super Flavor Factory. Conceptual Design Report}},
	Year = {2007}}

@article{DescotesGenon:2011yn,
	Archiveprefix = {arXiv},
	Author = {Descotes-Genon, Sebastien and Ghosh, Diptimoy and Matias, Joaquim and Ramon, Marc},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1007/JHEP06(2011)099},
	Eprint = {1104.3342},
	Journal = {JHEP},
	Pages = {099},
	Primaryclass = {hep-ph},
	Title = {{Exploring New Physics in the $C_7-C_{7'}$ plane}},
	Volume = {1106},
	Year = {2011},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/JHEP06(2011)099}}

@article{Bobeth:2008ij,
	Archiveprefix = {arXiv},
	Author = {Bobeth, Christoph and Hiller, Gudrun and Piranishvili, Giorgi},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1088/1126-6708/2008/07/106},
	Eprint = {0805.2525},
	Journal = {JHEP},
	Pages = {106},
	Primaryclass = {hep-ph},
	Title = {{CP Asymmetries in $\bar B \to \bar{K}^* (\to \bar{K} \pi) \bar{\ell} \ell$ and Untagged $\bar{B}_s$, $B_s \to \phi (\to K^{+} K^-) \bar{\ell} \ell$ Decays at NLO}},
	Volume = {0807},
	Year = {2008},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1126-6708/2008/07/106}}

@article{Bauer:2009cf,
	Archiveprefix = {arXiv},
	Author = {Bauer, M. and Casagrande, S. and Haisch, U. and Neubert, M.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1007/JHEP09(2010)017},
	Eprint = {0912.1625},
	Journal = {JHEP},
	Pages = {017},
	Primaryclass = {hep-ph},
	Title = {{Flavor Physics in the Randall-Sundrum Model: II. Tree-Level Weak-Interaction Processes}},
	Volume = {1009},
	Year = {2010},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/JHEP09(2010)017}}

@article{Blanke:2008zb,
	Archiveprefix = {arXiv},
	Author = {Blanke, Monika and Buras, Andrzej J. and Duling, Bjoern and Gori, Stefania and Weiler, Andreas},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1088/1126-6708/2009/03/001},
	Eprint = {0809.1073},
	Journal = {JHEP},
	Pages = {001},
	Primaryclass = {hep-ph},
	Title = {{$\Delta F=2$ Observables and Fine-Tuning in a Warped Extra Dimension with Custodial Protection}},
	Volume = {0903},
	Year = {2009},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1126-6708/2009/03/001}}

@article{Buras:2011zb,
	Archiveprefix = {arXiv},
	Author = {Buras, Andrzej J. and Merlo, Luca and Stamou, Emmanuel},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1007/JHEP08(2011)124},
	Eprint = {1105.5146},
	Journal = {JHEP},
	Pages = {124},
	Primaryclass = {hep-ph},
	Title = {{The Impact of Flavour Changing Neutral Gauge Bosons on $\bar{B} \to X_s \gamma$}},
	Volume = {1108},
	Year = {2011},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/JHEP08(2011)124}}

@article{Hurth:2003dk,
	Archiveprefix = {arXiv},
	Author = {Hurth, Tobias and Lunghi, Enrico and Porod, Werner},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/j.nuclphysb.2004.10.024},
	Eprint = {hep-ph/0312260},
	Journal = {Nucl.Phys.},
	Pages = {56-74},
	Primaryclass = {hep-ph},
	Title = {{Untagged $\bar B \to X_{s+d} \gamma$ CP asymmetry as a probe for new physics}},
	Volume = {B704},
	Year = {2005},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.nuclphysb.2004.10.024}}

@article{Asner:2010qj,
	Archiveprefix = {arXiv},
	Author = {Asner, D. and others},
	Collaboration = {Heavy Flavor Averaging Group},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {1010.1589},
	Note = {{Updates available on \texttt{http://www.slac.stanford.edu/xorg/hfag/}.}},
	Slaccitation = {%%CITATION = 1010.1589;%%},
	Title = {{Averages of b-hadron, c-hadron, and tau-lepton Properties}},
	Year = {2010}}

@article{Ball:2006eu,
	Archiveprefix = {arXiv},
	Author = {Ball, Patricia and Jones, Gareth W. and Zwicky, Roman},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.75.054004},
	Eprint = {hep-ph/0612081},
	Journal = {Phys.Rev.},
	Pages = {054004},
	Primaryclass = {hep-ph},
	Title = {{$B \to V \gamma$ beyond QCD factorisation}},
	Volume = {D75},
	Year = {2007},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.75.054004}}

@article{Atwood:1997zr,
	Archiveprefix = {arXiv},
	Author = {Atwood, David and Gronau, Michael and Soni, Amarjit},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevLett.79.185},
	Eprint = {hep-ph/9704272},
	Journal = {Phys.Rev.Lett.},
	Pages = {185-188},
	Primaryclass = {hep-ph},
	Title = {{Mixing induced CP asymmetries in radiative B decays in and beyond the standard model}},
	Volume = {79},
	Year = {1997},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.79.185}}

@article{Ushiroda:2006fi,
	Archiveprefix = {arXiv},
	Author = {Ushiroda, Y. and others},
	Collaboration = {Belle},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.74.111104},
	Eprint = {hep-ex/0608017},
	Journal = {Phys.Rev.},
	Pages = {111104},
	Primaryclass = {hep-ex},
	Title = {{Time-Dependent CP Asymmetries in $B^0 \to K^0_S \pi^0 \gamma$ transitions}},
	Volume = {D74},
	Year = {2006},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.74.111104}}

@article{Aubert:2008gy,
	Archiveprefix = {arXiv},
	Author = {Aubert, Bernard and others},
	Collaboration = {BABAR},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.78.071102},
	Eprint = {0807.3103},
	Journal = {Phys.Rev.},
	Pages = {071102},
	Primaryclass = {hep-ex},
	Title = {{Measurement of Time-Dependent CP Asymmetry in $B^0 \to K^0_{S} \pi^0 \gamma$ Decays}},
	Volume = {D78},
	Year = {2008},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.78.071102}}

@article{Buras:2010pi,
	Archiveprefix = {arXiv},
	Author = {Buras, Andrzej J. and others},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1007/JHEP09(2010)106},
	Eprint = {1002.2126},
	Journal = {JHEP},
	Pages = {106},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 1002.2126;%%},
	Title = {{Patterns of Flavour Violation in the Presence of a Fourth Generation of Quarks and Leptons}},
	Volume = {09},
	Year = {2010},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/JHEP09(2010)106}}

@article{Misiak:2006zs,
	Archiveprefix = {arXiv},
	Author = {Misiak, M. and others},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevLett.98.022002},
	Eprint = {hep-ph/0609232},
	Journal = {Phys. Rev. Lett.},
	Pages = {022002},
	Slaccitation = {%%CITATION = HEP-PH/0609232;%%},
	Title = {{The first estimate of B$(\bar B \to X_s\gamma)$ at $O(\alpha_s^2)$}},
	Volume = {98},
	Year = {2007},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.98.022002}}

@article{Csaki:1996sm,
	Archiveprefix = {arXiv},
	Author = {Csaki, Csaba and Schmaltz, Martin and Skiba, Witold},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevLett.78.799},
	Eprint = {hep-th/9610139},
	Journal = {Phys. Rev. Lett.},
	Pages = {799-802},
	Slaccitation = {%%CITATION = HEP-TH/9610139;%%},
	Title = {{Systematic approach to confinement in N = 1 supersymmetric gauge theories}},
	Volume = {78},
	Year = {1997},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.78.799}}

@article{Georgi:2000ks,
	Archiveprefix = {arXiv},
	Author = {Georgi, Howard and Grant, Aaron K. and Hailu, Girma},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/S0370-2693(01)00408-7},
	Eprint = {hep-ph/0012379},
	Journal = {Phys. Lett.},
	Pages = {207-214},
	Slaccitation = {%%CITATION = HEP-PH/0012379;%%},
	Title = {{Brane couplings from bulk loops}},
	Volume = {B506},
	Year = {2001},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/S0370-2693(01)00408-7}}

@book{ArfkenWeber,
	Author = {George B. Arfken, Hans J. Weber},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Publisher = {Academic Press},
	Title = {{Mathematical Methods for Physicists, 6th edition}},
	Year = {2005}}

@article{Agashe:2009di,
	Archiveprefix = {arXiv},
	Author = {Agashe, Kaustubh and Contino, Roberto},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.80.075016},
	Eprint = {0906.1542},
	Journal = {Phys. Rev.},
	Pages = {075016},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 0906.1542;%%},
	Title = {{Composite Higgs-Mediated FCNC}},
	Volume = {D80},
	Year = {2009},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.80.075016}}

@article{delAguila:2010vg,
	Archiveprefix = {arXiv},
	Author = {del Aguila, Francisco and Carmona, Adrian and Santiago, Jose},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {1001.5151},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 1001.5151;%%},
	Title = {{Neutrino Masses from an A4 Symmetry in Holographic Composite Higgs Models}},
	Year = {2010}}

@article{Adachi:2009tz,
	Archiveprefix = {arXiv},
	Author = {Adachi, Yuki and Lim, C. S. and Maru, Nobuhito},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.79.075018},
	Eprint = {0901.2229},
	Journal = {Phys. Rev.},
	Pages = {075018},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 0901.2229;%%},
	Title = {{More on the Finiteness of Anomalous Magnetic Moment in the Gauge-Higgs Unification}},
	Volume = {D79},
	Year = {2009},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.79.075018}}

@article{Contino:2004vy,
	Archiveprefix = {arXiv},
	Author = {Contino, Roberto and Pomarol, Alex},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1088/1126-6708/2004/11/058},
	Eprint = {hep-th/0406257},
	Journal = {JHEP},
	Pages = {058},
	Slaccitation = {%%CITATION = HEP-TH/0406257;%%},
	Title = {{Holography for fermions}},
	Volume = {11},
	Year = {2004},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1126-6708/2004/11/058}}

@article{Moreau:fv,
	Author = {G. Moreau and J. I. Silva-Marcos},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {hep-ph/0602155v2},
	Title = {{Flavour physics of the RS model with KK masses reachable at LHC}},
	Bdsk-Url-1 = {http://arxiv.org/abs/hep-ph/0602155v2}}

@article{Kitano:ij,
	Author = {Ryuichiro Kitano},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {hep-ph/0002279v2},
	Title = {{Lepton flavor violation in the Randall-Sundrum model with bulk neutrinos}},
	Bdsk-Url-1 = {http://arxiv.org/abs/hep-ph/0002279v2}}

@article{Agashe:2009hc,
	Author = {Kaustubh Agashe},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {0902.2400v2},
	Month = {02},
	Title = {Relaxing Constraints from Lepton Flavor Violation in 5D Flavorful Theories},
	Url = {http://arxiv.org/abs/0902.2400v2},
	Year = {2009},
	Bdsk-Url-1 = {http://arxiv.org/abs/0902.2400v2}}

@article{Blanke:2008yr,
	Archiveprefix = {arXiv},
	Author = {Blanke, Monika and Buras, Andrzej J. and Duling, Bjorn and Gemmler, Katrin and Gori, Stefania},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1088/1126-6708/2009/03/108},
	Eprint = {0812.3803},
	Journal = {JHEP},
	Pages = {108},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 0812.3803;%%},
	Title = {{Rare $K$ and $B$ Decays in a Warped Extra Dimension with Custodial Protection}},
	Volume = {03},
	Year = {2009},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1126-6708/2009/03/108}}

@article{Buras:2009ka,
	Archiveprefix = {arXiv},
	Author = {Buras, Andrzej J. and Duling, Bjoern and Gori, Stefania},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1088/1126-6708/2009/09/076},
	Eprint = {0905.2318},
	Journal = {JHEP},
	Pages = {076},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 0905.2318;%%},
	Title = {{The Impact of Kaluza-Klein Fermions on Standard Model Fermion Couplings in a RS Model with Custodial Protection}},
	Volume = {09},
	Year = {2009},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1126-6708/2009/09/076}}

@article{Neubert,
	Author = {S. Casagrande and F. Goertz and U. Haisch and M. Neubert and T. Pfoh},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {0807.4937v3},
	Month = {07},
	Title = {Flavor Physics in the Randall-Sundrum Model: I. Theoretical Setup and Electroweak Precision Tests},
	Url = {http://arxiv.org/abs/0807.4937v3},
	Year = {2008},
	Bdsk-Url-1 = {http://arxiv.org/abs/0807.4937v3}}

@article{FlipYuhsin,
	Author = {Tanedo, Philip and Tsai, Yuhsin},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 0804.2503;%%},
	Title = {{Work in progress}},
	Bdsk-Url-1 = {}}

@article{Chen:2008qg,
	Archiveprefix = {arXiv},
	Author = {Chen, Mu-Chun and Yu, Hai-Bo},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/j.physletb.2009.01.030},
	Eprint = {0804.2503},
	Journal = {Phys. Lett.},
	Pages = {253-256},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 0804.2503;%%},
	Title = {{Minimal Flavor Violation in the Lepton Sector of the Randall-Sundrum Model}},
	Volume = {B672},
	Year = {2009},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.physletb.2009.01.030}}

@article{Kuno:1999jp,
	Archiveprefix = {arXiv},
	Author = {Kuno, Yoshitaka and Okada, Yasuhiro},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/RevModPhys.73.151},
	Eprint = {hep-ph/9909265},
	Journal = {Rev. Mod. Phys.},
	Pages = {151-202},
	Slaccitation = {%%CITATION = HEP-PH/9909265;%%},
	Title = {{Muon decay and physics beyond the standard model}},
	Volume = {73},
	Year = {2001},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/RevModPhys.73.151}}

@article{Csaki:2008qq,
	Archiveprefix = {arXiv},
	Author = {Csaki, Csaba and Delaunay, Cedric and Grojean, Christophe and Grossman, Yuval},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1088/1126-6708/2008/10/055},
	Eprint = {0806.0356},
	Journal = {JHEP},
	Pages = {055},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 0806.0356;%%},
	Title = {{A Model of Lepton Masses from a Warped Extra Dimension}},
	Volume = {10},
	Year = {2008},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1126-6708/2008/10/055}}

@article{Bertl:2006up,
	Author = {Bertl, W. and others},
	Collaboration = {SINDRUM II},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1140/epjc/s2006-02582-x},
	Journal = {Eur. Phys. J.},
	Pages = {337-346},
	Slaccitation = {%%CITATION = EPHJA,C47,337;%%},
	Title = {{A Search for $\mu - e$ conversion in muonic gold}},
	Volume = {C47},
	Year = {2006},
	Bdsk-Url-1 = {http://dx.doi.org/10.1140/epjc/s2006-02582-x}}

@article{Wintz:1996va,
	Author = {Wintz, P. and others},
	Collaboration = {SINDRUM II},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Title = {{Test of LFC in $\mu \to e$ conversion on titanium}}}

@article{Bellgardt:1987du,
	Author = {Bellgardt, U. and others},
	Collaboration = {SINDRUM},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0550-3213(88)90462-2},
	Journal = {Nucl. Phys.},
	Pages = {1},
	Slaccitation = {%%CITATION = NUPHA,B299,1;%%},
	Title = {{Search for the Decay $\mu^+ \to e^+ e^+ e^-$}},
	Volume = {B299},
	Year = {1988},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(88)90462-2}}

@article{Csaki:2008zd,
	Archiveprefix = {arXiv},
	Author = {Csaki, Csaba and Falkowski, Adam and Weiler, Andreas},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1088/1126-6708/2008/09/008},
	Eprint = {0804.1954},
	Journal = {JHEP},
	Pages = {008},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 0804.1954;%%},
	Title = {{The Flavor of the Composite Pseudo-Goldstone Higgs}},
	Volume = {09},
	Year = {2008},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1126-6708/2008/09/008}}

@article{Chang:2005ag,
	Archiveprefix = {arXiv},
	Author = {Chang, We-Fu and Ng, John N.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.71.053003},
	Eprint = {hep-ph/0501161},
	Journal = {Phys. Rev.},
	Pages = {053003},
	Slaccitation = {%%CITATION = HEP-PH/0501161;%%},
	Title = {{Lepton flavor violation in extra dimension models}},
	Volume = {D71},
	Year = {2005},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.71.053003}}

@article{Chen:2009gy,
	Archiveprefix = {arXiv},
	Author = {Chen, Mu-Chun and Mahanthappa, K. T. and Yu, Felix},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {0907.3963},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 0907.3963;%%},
	Title = {{A Viable Randall-Sundrum Model for Quarks and Leptons with T' Family Symmetry}},
	Year = {2009}}

@article{Albrecht:2009xr,
	Archiveprefix = {arXiv},
	Author = {Albrecht, Michaela E. and Blanke, Monika and Buras, Andrzej J. and Duling, Bjorn and Gemmler, Katrin},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1088/1126-6708/2009/09/064},
	Eprint = {0903.2415},
	Journal = {JHEP},
	Pages = {064},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 0903.2415;%%},
	Title = {{Electroweak and Flavour Structure of a Warped Extra Dimension with Custodial Protection}},
	Volume = {09},
	Year = {2009},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1126-6708/2009/09/064}}

@article{Feinberg:1959ui,
	Author = {Feinberg, G. and Kabir, P. and Weinberg, Steven},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevLett.3.527},
	Journal = {Phys. Rev. Lett.},
	Pages = {527-530},
	Slaccitation = {%%CITATION = PRLTA,3,527;%%},
	Title = {{Transformation of muons into electrons}},
	Volume = {3},
	Year = {1959},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.3.527}}

@article{Carena:2004zn,
	Archiveprefix = {arXiv},
	Author = {Carena, Marcela S. and Delgado, Antonio and Ponton, Eduardo and Tait, Timothy M. P. and Wagner, C. E. M.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.71.015010},
	Eprint = {hep-ph/0410344},
	Journal = {Phys. Rev.},
	Pages = {015010},
	Slaccitation = {%%CITATION = HEP-PH/0410344;%%},
	Title = {{Warped fermions and precision tests}},
	Volume = {D71},
	Year = {2005},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.71.015010}}

@article{Adam:2009ci,
	Archiveprefix = {arXiv},
	Author = {Adam, : J. and others},
	Collaboration = {MEG},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {0908.2594},
	Primaryclass = {hep-ex},
	Slaccitation = {%%CITATION = 0908.2594;%%},
	Title = {{A limit for the mu -> e gamma decay from the MEG experiment}},
	Year = {2009}}

@article{Azatov:2009na,
	Archiveprefix = {arXiv},
	Author = {Azatov, Aleksandr and Toharia, Manuel and Zhu, Lijun},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {0906.1990},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 0906.1990;%%},
	Title = {{Higgs Mediated FCNC's in Warped Extra Dimensions}},
	Year = {2009}}

@article{Agashe:2006iy,
	Archiveprefix = {arXiv},
	Author = {Agashe, Kaustubh and Blechman, Andrew E. and Petriello, Frank},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.74.053011},
	Eprint = {hep-ph/0606021},
	Journal = {Phys. Rev.},
	Pages = {053011},
	Slaccitation = {%%CITATION = HEP-PH/0606021;%%},
	Title = {{Probing the Randall-Sundrum geometric origin of flavor with lepton flavor violation}},
	Volume = {D74},
	Year = {2006},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.74.053011}}

@article{Dussoni:2009zz,
	Author = {Dussoni, S.},
	Collaboration = {MEG},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/j.nuclphysbps.2009.01.016},
	Journal = {Nucl. Phys. Proc. Suppl.},
	Pages = {109-116},
	Slaccitation = {%%CITATION = NUPHZ,187,109;%%},
	Title = {{Searching for Lepton Flavor Violation with the MEG experiment (or looking for flying pigs)}},
	Volume = {187},
	Year = {2009},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.nuclphysbps.2009.01.016}}

@article{Perez:2008ee,
	Archiveprefix = {arXiv},
	Author = {Perez, Gilad and Randall, Lisa},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1088/1126-6708/2009/01/077},
	Eprint = {0805.4652},
	Journal = {JHEP},
	Pages = {077},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 0805.4652;%%},
	Title = {{Natural Neutrino Masses and Mixings from Warped Geometry}},
	Volume = {01},
	Year = {2009},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1126-6708/2009/01/077}}

@article{Puchwein:2003jq,
	Archiveprefix = {arXiv},
	Author = {Puchwein, Martin and Kunszt, Zoltan},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/j.aop.2003.12.010},
	Eprint = {hep-th/0309069},
	Journal = {Annals Phys.},
	Pages = {288-313},
	Slaccitation = {%%CITATION = HEP-TH/0309069;%%},
	Title = {{Radiative corrections with 5D mixed position- / momentum- space propagators}},
	Volume = {311},
	Year = {2004},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.aop.2003.12.010}}

@article{Ahmed:2001eh,
	Archiveprefix = {arXiv},
	Author = {Ahmed, M. and others},
	Collaboration = {MEGA},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.65.112002},
	Eprint = {hep-ex/0111030},
	Journal = {Phys. Rev.},
	Pages = {112002},
	Slaccitation = {%%CITATION = HEP-EX/0111030;%%},
	Title = {{Search for the lepton-family-number nonconserving decay \mu -> e + \gamma}},
	Volume = {D65},
	Year = {2002},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.65.112002}}

@article{Brooks:1999pu,
	Archiveprefix = {arXiv},
	Author = {Brooks, M. L. and others},
	Collaboration = {MEGA},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevLett.83.1521},
	Eprint = {hep-ex/9905013},
	Journal = {Phys. Rev. Lett.},
	Pages = {1521-1524},
	Slaccitation = {%%CITATION = HEP-EX/9905013;%%},
	Title = {{New Limit for the Family-Number Non-conserving Decay mu+ to e+_gamma}},
	Volume = {83},
	Year = {1999},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.83.1521}}

@article{Cheng:1976uq,
	Author = {Cheng, T.\ P.\ and Li, L.\ F.\},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevLett.38.381},
	Journal = {Phys. Rev. Lett.},
	Pages = {381},
	Slaccitation = {%%CITATION = PRLTA,38,381;%%},
	Title = {{Nonconservation of Separate $\mu$ - Lepton and $e$ - Lepton Numbers in Gauge Theories with $v+a$ Currents}},
	Volume = {38},
	Year = {1977},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.38.381}}

@article{Petcov:1976ff,
	Author = {Petcov, S. T.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Journal = {Sov. J. Nucl. Phys.},
	Pages = {340},
	Slaccitation = {%%CITATION = SJNCA,25,340;%%},
	Title = {{The Processes $mu \to e \gamma$, $\mu \to e e \bar{e}$, $\nu' \to \nu \gamma$ in the Weinberg-Salam Model with Neutrino Mixing}},
	Volume = {25},
	Year = {1977}}

@article{Marciano:1977wx,
	Author = {Marciano, W. J. and Sanda, A. I.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0370-2693(77)90377-X},
	Journal = {Phys. Lett.},
	Pages = {303},
	Slaccitation = {%%CITATION = PHLTA,B67,303;%%},
	Title = {{Exotic Decays of the Muon and Heavy Leptons in Gauge Theories}},
	Volume = {B67},
	Year = {1977},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-2693(77)90377-X}}

@article{Lee:1977tib,
	Author = {Lee, Benjamin W. and Shrock, Robert E.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.16.1444},
	Journal = {Phys. Rev.},
	Pages = {1444},
	Slaccitation = {%%CITATION = PHRVA,D16,1444;%%},
	Title = {{Natural Suppression of Symmetry Violation in Gauge Theories: Muon - Lepton and Electron Lepton Number Nonconservation}},
	Volume = {D16},
	Year = {1977},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.16.1444}}

@article{Csaki:2008eh,
	Archiveprefix = {arXiv},
	Author = {Csaki, Csaba and Falkowski, Adam and Weiler, Andreas},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.80.016001},
	Eprint = {0806.3757},
	Journal = {Phys. Rev.},
	Pages = {016001},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 0806.3757;%%},
	Title = {{A Simple Flavor Protection for RS}},
	Volume = {D80},
	Year = {2009},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.80.016001}}

@article{Csaki:2009wc,
	Archiveprefix = {arXiv},
	Author = {Csaki, Csaba and Perez, Gilad and Surujon, Ze'ev and Weiler, Andreas},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {0907.0474},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 0907.0474;%%},
	Title = {{Flavor Alignment via Shining in RS}},
	Year = {2009}}

@article{Santiago:2008vq,
	Archiveprefix = {arXiv},
	Author = {Santiago, Jose},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1088/1126-6708/2008/12/046},
	Eprint = {0806.1230},
	Journal = {JHEP},
	Pages = {046},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 0806.1230;%%},
	Title = {{Minimal Flavor Protection: A New Flavor Paradigm in Warped Models}},
	Volume = {12},
	Year = {2008},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1126-6708/2008/12/046}}

@article{Agashe:2008uz,
	Archiveprefix = {arXiv},
	Author = {Agashe, Kaustubh and Azatov, Aleksandr and Zhu, Lijun},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.79.056006},
	Eprint = {0810.1016},
	Journal = {Phys. Rev.},
	Pages = {056006},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 0810.1016;%%},
	Title = {{Flavor Violation Tests of Warped/Composite SM in the Two-Site Approach}},
	Volume = {D79},
	Year = {2009},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.79.056006}}

@article{Fitzpatrick:2008zza,
	Author = {Fitzpatrick, A. Liam and Randall, Lisa and Perez, Gilad},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevLett.100.171604},
	Journal = {Phys. Rev. Lett.},
	Pages = {171604},
	Slaccitation = {%%CITATION = PRLTA,100,171604;%%},
	Title = {{Flavor anarchy in a Randall-Sundrum model with 5D minimal flavor violation and a low Kaluza-Klein scale}},
	Volume = {100},
	Year = {2008},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.100.171604}}

@article{Agashe:2008fe,
	Archiveprefix = {arXiv},
	Author = {Agashe, Kaustubh and Okui, Takemichi and Sundrum, Raman},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevLett.102.101801},
	Eprint = {0810.1277},
	Journal = {Phys. Rev. Lett.},
	Pages = {101801},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 0810.1277;%%},
	Title = {{A Common Origin for Neutrino Anarchy and Charged Hierarchies}},
	Volume = {102},
	Year = {2009},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.102.101801}}

@article{Hurth:2010tk,
	Archiveprefix = {arXiv},
	Author = {Hurth, Tobias and Nakao, Mikihiko},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1146/annurev.nucl.012809.104424},
	Eprint = {1005.1224},
	Journal = {Ann.Rev.Nucl.Part.Sci.},
	Pages = {645-677},
	Primaryclass = {hep-ph},
	Reportnumber = {MZ-TH-10-07, CERN-PH-TH-2010-068, KEK-PREPRINT-2010-9},
	Slaccitation = {%%CITATION = ARXIV:1005.1224;%%},
	Title = {{Radiative and Electroweak Penguin Decays of B Mesons}},
	Volume = {60},
	Year = {2010},
	Bdsk-Url-1 = {http://dx.doi.org/10.1146/annurev.nucl.012809.104424}}

@article{Benzke:2010js,
	Archiveprefix = {arXiv},
	Author = {Benzke, Michael and Lee, Seung J. and Neubert, Matthias and Paz, Gil},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1007/JHEP08(2010)099},
	Eprint = {1003.5012},
	Journal = {JHEP},
	Pages = {099},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 1003.5012;%%},
	Title = {{Factorization at Subleading Power and Irreducible Uncertainties in $\bar B\to X_s\gamma$ Decay}},
	Volume = {08},
	Year = {2010},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/JHEP08(2010)099}}

@article{Crivellin:2011ba,
	Archiveprefix = {arXiv},
	Author = {Crivellin, Andreas and Mercolli, Lorenzo},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.84.114005},
	Eprint = {1106.5499},
	Journal = {Phys. Rev.},
	Pages = {114005},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 1106.5499;%%},
	Title = {{$B \to X_d \gamma$ and constraints on new physics}},
	Volume = {D84},
	Year = {2011},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.84.114005}}

@article{Blanke:2011ry,
	Archiveprefix = {arXiv},
	Author = {Blanke, Monika and Buras, Andrzej J. and Gemmler, Katrin and Heidsieck, Tillmann},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1007/JHEP03(2012)024},
	Eprint = {1111.5014},
	Journal = {JHEP},
	Pages = {024},
	Primaryclass = {hep-ph},
	Reportnumber = {TUM-HEP-820-11, FLAVOUR(267104)-ERC-5},
	Slaccitation = {%%CITATION = ARXIV:1111.5014;%%},
	Title = {{$\Delta F = 2$ observables and $B \to X_q \gamma$ decays in the Left-Right Model: Higgs particles striking back}},
	Volume = {1203},
	Year = {2012},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/JHEP03(2012)024}}

@article{Chang:1999nh,
	Archiveprefix = {arXiv},
	Author = {Chang, Sanghyeon and Hisano, Junji and Nakano, Hiroaki and Okada, Nobuchika and Yamaguchi, Masahiro},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.62.084025},
	Eprint = {hep-ph/9912498},
	Journal = {Phys. Rev.},
	Pages = {084025},
	Slaccitation = {%%CITATION = HEP-PH/9912498;%%},
	Title = {{Bulk standard model in the Randall-Sundrum background}},
	Volume = {D62},
	Year = {2000},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.62.084025}}

@article{Agashe:2003zs,
	Archiveprefix = {arXiv},
	Author = {Agashe, Kaustubh and Delgado, Antonio and May, Michael J. and Sundrum, Raman},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {hep-ph/0308036},
	Journal = {JHEP},
	Pages = {050},
	Slaccitation = {%%CITATION = HEP-PH/0308036;%%},
	Title = {{RS1, custodial isospin and precision tests}},
	Volume = {08},
	Year = {2003}}

@article{Csaki:2003zu,
	Archiveprefix = {arXiv},
	Author = {Csaki, Csaba and Grojean, Christophe and Pilo, Luigi and Terning, John},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevLett.92.101802},
	Eprint = {hep-ph/0308038},
	Journal = {Phys. Rev. Lett.},
	Pages = {101802},
	Slaccitation = {%%CITATION = HEP-PH/0308038;%%},
	Title = {{Towards a realistic model of Higgsless electroweak symmetry breaking}},
	Volume = {92},
	Year = {2004},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.92.101802}}

@article{Carena:2006bn,
	Archiveprefix = {arXiv},
	Author = {Carena, Marcela S. and Ponton, Eduardo and Santiago, Jose and Wagner, Carlos E.M.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/j.nuclphysb.2006.10.012},
	Eprint = {hep-ph/0607106},
	Journal = {Nucl.Phys.},
	Pages = {202-227},
	Primaryclass = {hep-ph},
	Reportnumber = {ANL-HEP-PR-06-53, CU-TP-1152, EFI-06-08, FERMILAB-PUB-06-234-T},
	Slaccitation = {%%CITATION = HEP-PH/0607106;%%},
	Title = {{Light Kaluza Klein States in Randall-Sundrum Models with Custodial SU(2)}},
	Volume = {B759},
	Year = {2006},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.nuclphysb.2006.10.012}}

@article{Cacciapaglia:2006gp,
	Archiveprefix = {arXiv},
	Author = {Cacciapaglia, Giacomo and Csaki, Csaba and Marandella, Guido and Terning, John},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.75.015003},
	Eprint = {hep-ph/0607146},
	Journal = {Phys.Rev.},
	Pages = {015003},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = HEP-PH/0607146;%%},
	Title = {{A New custodian for a realistic Higgsless model}},
	Volume = {D75},
	Year = {2007},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.75.015003}}

@article{Casagrande:2008hr,
	Archiveprefix = {arXiv},
	Author = {Casagrande, S. and Goertz, F. and Haisch, U. and Neubert, M. and Pfoh, T.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1088/1126-6708/2008/10/094},
	Eprint = {0807.4937},
	Journal = {JHEP},
	Pages = {094},
	Primaryclass = {hep-ph},
	Reportnumber = {MZ-TH-08-18},
	Slaccitation = {%%CITATION = ARXIV:0807.4937;%%},
	Title = {{Flavor Physics in the Randall-Sundrum Model: I. Theoretical Setup and Electroweak Precision Tests}},
	Volume = {0810},
	Year = {2008},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1126-6708/2008/10/094}}

@article{Becirevic:2011bp,
	Archiveprefix = {arXiv},
	Author = {Becirevic, Damir and Schneider, Elia},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/j.nuclphysb.2011.09.004},
	Eprint = {1106.3283},
	Journal = {Nucl.Phys.},
	Pages = {321-339},
	Primaryclass = {hep-ph},
	Reportnumber = {LPT-11-50},
	Slaccitation = {%%CITATION = ARXIV:1106.3283;%%},
	Title = {{On transverse asymmetries in $B \to K^* l^+l^-$}},
	Volume = {B854},
	Year = {2012},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.nuclphysb.2011.09.004}}

@article{Duling:2009pj,
	Archiveprefix = {arXiv},
	Author = {Duling, Bjoern},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1007/JHEP05(2010)109},
	Eprint = {0912.4208},
	Journal = {JHEP},
	Pages = {109},
	Primaryclass = {hep-ph},
	Reportnumber = {TUM-HEP-745-09},
	Slaccitation = {%%CITATION = ARXIV:0912.4208;%%},
	Title = {{A Comparative Study of Contributions to $\epsilon_K$ in the RS Model}},
	Volume = {1005},
	Year = {2010},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/JHEP05(2010)109}}

@article{Iwasaki:2005sy,
	Archiveprefix = {arXiv},
	Author = {Iwasaki, M. and others},
	Collaboration = {Belle},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.72.092005},
	Eprint = {hep-ex/0503044},
	Journal = {Phys.Rev.},
	Pages = {092005},
	Primaryclass = {hep-ex},
	Reportnumber = {KEK-PREPRINT-2005-5, BELLE-PREPRINT-2005-14},
	Slaccitation = {%%CITATION = HEP-EX/0503044;%%},
	Title = {{Improved measurement of the electroweak penguin process $B \to X_s l^+ l^-$}},
	Volume = {D72},
	Year = {2005},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.72.092005}}

@article{Aubert:2004it,
	Archiveprefix = {arXiv},
	Author = {Aubert, Bernard and others},
	Collaboration = {BABAR},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevLett.93.081802},
	Eprint = {hep-ex/0404006},
	Journal = {Phys.Rev.Lett.},
	Pages = {081802},
	Primaryclass = {hep-ex},
	Reportnumber = {SLAC-PUB-10395, BABAR-PUB-04-10},
	Slaccitation = {%%CITATION = HEP-EX/0404006;%%},
	Title = {{Measurement of the $B \to X_s \ell^+ \ell^-$ branching fraction with a sum over exclusive modes}},
	Volume = {93},
	Year = {2004},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.93.081802}}

@article{Huber:2005ig,
	Archiveprefix = {arXiv},
	Author = {Huber, Tobias and Lunghi, Enrico and Misiak, Mikolaj and Wyler, Daniel},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/j.nuclphysb.2006.01.037},
	Eprint = {hep-ph/0512066},
	Journal = {Nucl.Phys.},
	Pages = {105-137},
	Primaryclass = {hep-ph},
	Reportnumber = {ZU-TH-06-05, IFT-6-2005, FERMILAB-PUB-05-531-T},
	Slaccitation = {%%CITATION = HEP-PH/0512066;%%},
	Title = {{Electromagnetic logarithms in $\bar B \to X_s l^+ l^-$}},
	Volume = {B740},
	Year = {2006},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.nuclphysb.2006.01.037}}

@article{Hurth:2008jc,
	Archiveprefix = {arXiv},
	Author = {Hurth, Tobias and Isidori, Gino and Kamenik, Jernej F. and Mescia, Federico},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/j.nuclphysb.2008.09.040},
	Eprint = {0807.5039},
	Journal = {Nucl.Phys.},
	Pages = {326-346},
	Primaryclass = {hep-ph},
	Reportnumber = {SLAC-PUB-13342, CERN-PH-TH-2008-161},
	Slaccitation = {%%CITATION = ARXIV:0807.5039;%%},
	Title = {{Constraints on New Physics in MFV models: A Model-independent analysis of $\Delta F = 1$ processes}},
	Volume = {B808},
	Year = {2009},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.nuclphysb.2008.09.040}}

@article{Colangelo:2000dp,
	Archiveprefix = {arXiv},
	Author = {Colangelo, Pietro and Khodjamirian, Alexander},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {hep-ph/0010175},
	Primaryclass = {hep-ph},
	Reportnumber = {CERN-TH-2000-296, BARI-TH-2000-394},
	Slaccitation = {%%CITATION = HEP-PH/0010175;%%},
	Title = {{QCD sum rules, a modern perspective}},
	Year = {2000}}

@article{LHCb-CONF-2011-038,
	Collaboration = {{LHCb}},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Month = {Aug},
	Note = {LHCb-CONF-2011-038},
	Title = {{Angular analysis of $B^0\rightarrow K^{*0}\mu^+\mu^-$}},
	Year = {2011}}

@article{Matias:2012xw,
	Archiveprefix = {arXiv},
	Author = {Matias, Joaquim and Mescia, Federico and Ramon, Marc and Virto, Javier},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {1202.4266},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1202.4266;%%},
	Title = {{Complete Anatomy of $B \to K^* ll$ and its angular distribution}},
	Year = {2012}}

@article{Aaltonen:2011ja,
	Archiveprefix = {arXiv},
	Author = {Aaltonen, T. and others},
	Collaboration = {CDF},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevLett.108.081807},
	Eprint = {1108.0695},
	Journal = {Phys.Rev.Lett.},
	Pages = {081807},
	Primaryclass = {hep-ex},
	Reportnumber = {FERMILAB-PUB-11-364-PPD},
	Slaccitation = {%%CITATION = ARXIV:1108.0695;%%},
	Title = {{Measurements of the Angular Distributions in the Decays $B \to K^{(*)} \mu^+ \mu^-$ at CDF}},
	Volume = {108},
	Year = {2012},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.108.081807}}

@article{Misiak:2006ab,
	Archiveprefix = {arXiv},
	Author = {Misiak, Mikolaj and Steinhauser, Matthias},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/j.nuclphysb.2006.11.027},
	Eprint = {hep-ph/0609241},
	Journal = {Nucl. Phys.},
	Pages = {62-82},
	Slaccitation = {%%CITATION = HEP-PH/0609241;%%},
	Title = {{NNLO QCD corrections to the $B \to X_s \gamma$ matrix elements using interpolation in $m_c$}},
	Volume = {B764},
	Year = {2007},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.nuclphysb.2006.11.027}}

@article{Beylich:2011aq,
	Archiveprefix = {arXiv},
	Author = {Beylich, M. and Buchalla, G. and Feldmann, T.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1140/epjc/s10052-011-1635-0},
	Eprint = {1101.5118},
	Journal = {Eur.Phys.J.},
	Pages = {1635},
	Primaryclass = {hep-ph},
	Reportnumber = {CERN-PH-TH-2010-305},
	Slaccitation = {%%CITATION = ARXIV:1101.5118;%%},
	Title = {{Theory of $B \to K^{(*)}l^+l^-$ decays at high $q^2$: OPE and quark-hadron duality}},
	Volume = {C71},
	Year = {2011},
	Bdsk-Url-1 = {http://dx.doi.org/10.1140/epjc/s10052-011-1635-0}}

@article{:2008ju,
	Archiveprefix = {arXiv},
	Author = {Aubert, Bernard and others},
	Collaboration = {BABAR},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.79.031102},
	Eprint = {0804.4412},
	Journal = {Phys. Rev.},
	Pages = {031102},
	Primaryclass = {hep-ex},
	Slaccitation = {%%CITATION = 0804.4412;%%},
	Title = {{Angular Distributions in the Decays $B \to K^* \ell^+\ell^-$}},
	Volume = {D79},
	Year = {2009},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.79.031102}}

@article{Ishikawa:2006fh,
	Archiveprefix = {arXiv},
	Author = {Ishikawa, A. and others},
	Collaboration = {Belle},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevLett.96.251801},
	Eprint = {hep-ex/0603018},
	Journal = {Phys. Rev. Lett.},
	Pages = {251801},
	Slaccitation = {%%CITATION = HEP-EX/0603018;%%},
	Title = {{Measurement of forward-backward asymmetry and Wilson coefficients in $B \to K^* l^+ l^-$}},
	Volume = {96},
	Year = {2006},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.96.251801}}

@article{Buras:2003mk,
	Archiveprefix = {arXiv},
	Author = {Buras, Andrzej J. and Poschenrieder, Anton and Spranger, Michael and Weiler, Andreas},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/j.nuclphysb.2003.11.010},
	Eprint = {hep-ph/0306158},
	Journal = {Nucl.Phys.},
	Pages = {455-490},
	Primaryclass = {hep-ph},
	Reportnumber = {TUM-HEP-512-03, MPI-PH-T-2003-26},
	Slaccitation = {%%CITATION = HEP-PH/0306158;%%},
	Title = {{The Impact of universal extra dimensions on $B \to X_s \gamma$, $B \to X_s \text{gluon}$, $B \to X_s\mu^+\mu^-$, $K_L\to \pi^0 e^+ e^-$ and $\epsilon' / \epsilon$}},
	Volume = {B678},
	Year = {2004},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.nuclphysb.2003.11.010}}

@article{Agashe:2001xt,
	Archiveprefix = {arXiv},
	Author = {Agashe, K. and Deshpande, N.G. and Wu, G.H.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/S0370-2693(01)00791-2},
	Eprint = {hep-ph/0105084},
	Journal = {Phys.Lett.},
	Pages = {309-314},
	Primaryclass = {hep-ph},
	Reportnumber = {OITS-704},
	Slaccitation = {%%CITATION = HEP-PH/0105084;%%},
	Title = {{Universal extra dimensions and $b \to s \gamma$}},
	Volume = {B514},
	Year = {2001},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/S0370-2693(01)00791-2}}

@article{Haisch:2007vb,
	Archiveprefix = {arXiv},
	Author = {Haisch, Ulrich and Weiler, Andreas},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.76.034014},
	Eprint = {hep-ph/0703064},
	Journal = {Phys.Rev.},
	Pages = {034014},
	Primaryclass = {HEP-PH},
	Reportnumber = {ZU-TH-4-07, CLNS-07-1992},
	Slaccitation = {%%CITATION = HEP-PH/0703064;%%},
	Title = {{Bound on minimal universal extra dimensions from $\bar B \to X_s\gamma$}},
	Volume = {D76},
	Year = {2007},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.76.034014}}

@article{Appelquist:2000nn,
	Archiveprefix = {arXiv},
	Author = {Appelquist, Thomas and Cheng, Hsin-Chia and Dobrescu, Bogdan A.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.64.035002},
	Eprint = {hep-ph/0012100},
	Journal = {Phys.Rev.},
	Pages = {035002},
	Primaryclass = {hep-ph},
	Reportnumber = {YCTP-P12-00, EFI-2000-48},
	Slaccitation = {%%CITATION = HEP-PH/0012100;%%},
	Title = {{Bounds on universal extra dimensions}},
	Volume = {D64},
	Year = {2001},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.64.035002}}

@article{Pomarol:1999ad,
	Archiveprefix = {arXiv},
	Author = {Pomarol, Alex},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/S0370-2693(00)00737-1},
	Eprint = {hep-ph/9911294},
	Journal = {Phys. Lett.},
	Pages = {153-157},
	Slaccitation = {%%CITATION = HEP-PH/9911294;%%},
	Title = {{Gauge bosons in a five-dimensional theory with localized gravity}},
	Volume = {B486},
	Year = {2000},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/S0370-2693(00)00737-1}}

@article{Davoudiasl:2002ua,
	Archiveprefix = {arXiv},
	Author = {Davoudiasl, H. and Hewett, J.L. and Rizzo, T.G.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.68.045002},
	Eprint = {hep-ph/0212279},
	Journal = {Phys.Rev.},
	Pages = {045002},
	Primaryclass = {hep-ph},
	Reportnumber = {SLAC-PUB-9614},
	Slaccitation = {%%CITATION = HEP-PH/0212279;%%},
	Title = {{Brane localized kinetic terms in the Randall-Sundrum model}},
	Volume = {D68},
	Year = {2003},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.68.045002}}

@article{Beneke:2001at,
	Archiveprefix = {arXiv},
	Author = {Beneke, M. and Feldmann, T. and Seidel, D.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/S0550-3213(01)00366-2},
	Eprint = {hep-ph/0106067},
	Journal = {Nucl. Phys.},
	Pages = {25-58},
	Slaccitation = {%%CITATION = HEP-PH/0106067;%%},
	Title = {{Systematic approach to exclusive B --> V l+ l-, V gamma decays}},
	Volume = {B612},
	Year = {2001},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/S0550-3213(01)00366-2}}

@article{Beneke:2004dp,
	Archiveprefix = {arXiv},
	Author = {Beneke, M. and Feldmann, Th. and Seidel, D.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1140/epjc/s2005-02181-5},
	Eprint = {hep-ph/0412400},
	Journal = {Eur.Phys.J.},
	Pages = {173-188},
	Primaryclass = {hep-ph},
	Reportnumber = {PITHA-04-19, SI-HEP-2004-13},
	Slaccitation = {%%CITATION = HEP-PH/0412400;%%},
	Title = {{Exclusive radiative and electroweak b $\to$ d and b $\to$ s penguin decays at NLO}},
	Volume = {C41},
	Year = {2005},
	Bdsk-Url-1 = {http://dx.doi.org/10.1140/epjc/s2005-02181-5}}

@article{LHCb-CONF-2012-008,
	Collaboration = {{LHCb}},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Month = {Feb},
	Note = {LHCb-CONF-2012-008},
	Title = {{Differential branching fraction and angular analysis of the $B^{0} \to K^{*0} \mu^{+}\mu^{-}$ decay}},
	Year = {2012}}

@article{Bobeth:2010wg,
	Archiveprefix = {arXiv},
	Author = {Bobeth, Christoph and Hiller, Gudrun and van Dyk, Danny},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1007/JHEP07(2010)098},
	Eprint = {1006.5013},
	Journal = {JHEP},
	Pages = {098},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 1006.5013;%%},
	Title = {{The Benefits of $B \to K^* l^+ l^-$ Decays at Low Recoil}},
	Volume = {07},
	Year = {2010},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/JHEP07(2010)098}}

@article{Bobeth:2011gi,
	Archiveprefix = {arXiv},
	Author = {Bobeth, Christoph and Hiller, Gudrun and van Dyk, Danny},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1007/JHEP07(2011)067},
	Eprint = {1105.0376},
	Journal = {JHEP},
	Pages = {067},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 1105.0376;%%},
	Title = {{More Benefits of Semileptonic Rare $B$ Decays at Low Recoil: CP Violation}},
	Volume = {07},
	Year = {2011},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/JHEP07(2011)067}}

@article{Grinstein:2004vb,
	Archiveprefix = {arXiv},
	Author = {Grinstein, Benjamin and Pirjol, Dan},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.70.114005},
	Eprint = {hep-ph/0404250},
	Journal = {Phys. Rev.},
	Pages = {114005},
	Slaccitation = {%%CITATION = HEP-PH/0404250;%%},
	Title = {{Precise $|V_{ub}|$ determination from exclusive $B$ decays: Controlling the long-distance effects}},
	Volume = {D70},
	Year = {2004},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.70.114005}}

@article{Feng:2011pua,
	Archiveprefix = {arXiv},
	Author = {Feng, Tai-Fu and Chen, Jian-Bin and Gao, Tie-Jun and Sun, Ke-Sheng},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.84.096012},
	Eprint = {1103.3549},
	Journal = {Phys. Rev.},
	Pages = {096012},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 1103.3549;%%},
	Title = {{Residue theorem and summing over Kaluza-Klein excitations}},
	Volume = {D84},
	Year = {2011},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.84.096012}}

@article{penguinpoo,
	Affiliation = {Faculty of Engineering and Science International University Bremen (IUB) P.O. Box 750561 28725 Bremen Germany},
	Author = {Meyer-Rochow, VictorBenno and Gal, Jozsef},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Issn = {0722-4060},
	Issue = {1},
	Journal = {Polar Biology},
	Keyword = {Biomedical and Life Sciences},
	Note = {10.1007/s00300-003-0563-3},
	Pages = {56-58},
	Publisher = {Springer Berlin / Heidelberg},
	Title = {Pressures produced when penguins pooh---calculations on avian defaecation},
	Url = {http://dx.doi.org/10.1007/s00300-003-0563-3},
	Volume = {27},
	Year = {2003},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/s00300-003-0563-3}}

@article{Cremmer:1975sj,
	Author = {Cremmer, E. and Scherk, Joel},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0550-3213(76)90507-1},
	Journal = {Nucl.Phys.},
	Pages = {399},
	Reportnumber = {PTENS-75-10},
	Slaccitation = {%%CITATION = NUPHA,B103,399;%%},
	Title = {{Dual Models in Four-Dimensions with Internal Symmetries}},
	Volume = {B103},
	Year = {1976},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(76)90507-1}}

@article{Antoniadis:1998ig,
	Archiveprefix = {arXiv},
	Author = {Antoniadis, Ignatios and Arkani-Hamed, Nima and Dimopoulos, Savas and Dvali, G.R.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/S0370-2693(98)00860-0},
	Eprint = {hep-ph/9804398},
	Journal = {Phys.Lett.},
	Pages = {257-263},
	Primaryclass = {hep-ph},
	Reportnumber = {SLAC-PUB-7801, SU-ITP-98-28, CPTH-S608-0498, IC-98-39},
	Slaccitation = {%%CITATION = HEP-PH/9804398;%%},
	Title = {{New dimensions at a millimeter to a Fermi and superstrings at a TeV}},
	Volume = {B436},
	Year = {1998},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/S0370-2693(98)00860-0}}

@article{ArkaniHamed:1998nn,
	Archiveprefix = {arXiv},
	Author = {Arkani-Hamed, Nima and Dimopoulos, Savas and Dvali, G.R.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.59.086004},
	Eprint = {hep-ph/9807344},
	Journal = {Phys.Rev.},
	Pages = {086004},
	Primaryclass = {hep-ph},
	Reportnumber = {SLAC-PUB-7864, SU-ITP-98-142, IC-98-44},
	Slaccitation = {%%CITATION = HEP-PH/9807344;%%},
	Title = {{Phenomenology, astrophysics and cosmology of theories with submillimeter dimensions and TeV scale quantum gravity}},
	Volume = {D59},
	Year = {1999},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.59.086004}}

@article{ArkaniHamed:1998rs,
	Archiveprefix = {arXiv},
	Author = {Arkani-Hamed, Nima and Dimopoulos, Savas and Dvali, G.R.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/S0370-2693(98)00466-3},
	Eprint = {hep-ph/9803315},
	Journal = {Phys.Lett.},
	Pages = {263-272},
	Primaryclass = {hep-ph},
	Reportnumber = {SLAC-PUB-7769, SU-ITP-98-13},
	Slaccitation = {%%CITATION = HEP-PH/9803315;%%},
	Title = {{The Hierarchy problem and new dimensions at a millimeter}},
	Volume = {B429},
	Year = {1998},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/S0370-2693(98)00466-3}}

@article{Witten:1981me,
	Author = {Witten, Edward},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0550-3213(81)90021-3},
	Journal = {Nucl.Phys.},
	Pages = {412},
	Reportnumber = {PRINT-81-0056 (PRINCETON)},
	Slaccitation = {%%CITATION = NUPHA,B186,412;%%},
	Title = {{Search for a Realistic Kaluza-Klein Theory}},
	Volume = {B186},
	Year = {1981},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(81)90021-3}}

@article{Gherghetta:2006ha,
	Archiveprefix = {arXiv},
	Author = {Gherghetta, Tony},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {hep-ph/0601213},
	Pages = {263-311},
	Primaryclass = {hep-ph},
	Reportnumber = {UMN-TH-2429-06},
	Slaccitation = {%%CITATION = HEP-PH/0601213;%%},
	Title = {{Les Houches lectures on warped models and holography}},
	Year = {2006}}

@article{Csaki:2003dt,
	Archiveprefix = {arXiv},
	Author = {Csaki, Csaba and Grojean, Christophe and Murayama, Hitoshi and Pilo, Luigi and Terning, John},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.69.055006},
	Eprint = {hep-ph/0305237},
	Journal = {Phys.Rev.},
	Pages = {055006},
	Primaryclass = {hep-ph},
	Reportnumber = {SACLAY-T03-061},
	Slaccitation = {%%CITATION = HEP-PH/0305237;%%},
	Title = {{Gauge theories on an interval: Unitarity without a Higgs}},
	Volume = {D69},
	Year = {2004},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.69.055006}}

@article{Cacciapaglia:2006mz,
	Archiveprefix = {arXiv},
	Author = {Cacciapaglia, Giacomo and Csaki, Csaba and Marandella, Guido and Terning, John},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1088/1126-6708/2007/02/036},
	Eprint = {hep-ph/0611358},
	Journal = {JHEP},
	Pages = {036},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = HEP-PH/0611358;%%},
	Title = {{The Gaugephobic Higgs}},
	Volume = {0702},
	Year = {2007},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1126-6708/2007/02/036}}

@article{Davoudiasl:2008hx,
	Archiveprefix = {arXiv},
	Author = {Davoudiasl, Hooman and Perez, Gilad and Soni, Amarjit},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/j.physletb.2008.05.024},
	Eprint = {0802.0203},
	Journal = {Phys.Lett.},
	Pages = {67-71},
	Primaryclass = {hep-ph},
	Reportnumber = {BNL-HET-08-3, YITP-SB-08-43},
	Slaccitation = {%%CITATION = ARXIV:0802.0203;%%},
	Title = {{The Little Randall-Sundrum Model at the Large Hadron Collider}},
	Volume = {B665},
	Year = {2008},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.physletb.2008.05.024}}

@article{Contino:2003ve,
	Archiveprefix = {arXiv},
	Author = {Contino, Roberto and Nomura, Yasunori and Pomarol, Alex},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/j.nuclphysb.2003.08.027},
	Eprint = {hep-ph/0306259},
	Journal = {Nucl.Phys.},
	Pages = {148-174},
	Primaryclass = {hep-ph},
	Reportnumber = {FT-UAM-03-11, FERMILAB-PUB-03-195-T, UAB-FT-549},
	Slaccitation = {%%CITATION = HEP-PH/0306259;%%},
	Title = {{Higgs as a holographic pseudoGoldstone boson}},
	Volume = {B671},
	Year = {2003},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.nuclphysb.2003.08.027}}

@article{Weinberg:2004kv,
	Archiveprefix = {arXiv},
	Author = {Weinberg, Steven},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1140/epjc/s2004-01761-1},
	Eprint = {hep-ph/0401010},
	Journal = {Eur.Phys.J.},
	Pages = {5-13},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = HEP-PH/0401010;%%},
	Title = {{The Making of the standard model}},
	Volume = {C34},
	Year = {2004},
	Bdsk-Url-1 = {http://dx.doi.org/10.1140/epjc/s2004-01761-1}}

@article{Pais:1986nu,
	Author = {Pais, A.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Isbn = {9780198519973},
	Lccn = {85021587},
	Publisher = {Oxford University Press},
	Series = {Oxford paperbacks},
	Title = {Inward Bound: Of Matter and Forces in the Physical World},
	Url = {http://books.google.com/books?id=mREnwpAqz-YC},
	Year = {1988},
	Bdsk-Url-1 = {http://books.google.com/books?id=mREnwpAqz-YC}}

@article{Hoddeson:1997hk,
	Author = {Hoddeson, Lillian H. and Brown, L. and Riordan, M. and Dresden, M.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Editor = {Hoddeson, Lillian H.},
	Reportnumber = {SLAC-REPRINT-1997-127},
	Slaccitation = {%%CITATION = SLAC-REPRINT-1997-127 ETC.;%%},
	Title = {{The Rise of the standard model: Particle physics in the 1960s and 1970s. Proceedings, Conference, Stanford, USA, June 24-27, 1992}},
	Year = {1997}}

@misc{pittphilsci794,
	Author = {Robert Batterman},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-08 00:49:21 +0000},
	Keywords = {geometric phase, Berry phase, Aharonov-Bohm effect, gauge theory, fiber bundles, monopoles, polarized light},
	Month = {August},
	Title = {Falling Cats, Parallel Parking, and Polarized Light},
	Url = {http://philsci-archive.pitt.edu/794/},
	Year = {2002},
	Bdsk-Url-1 = {http://philsci-archive.pitt.edu/794/}}

@article{Shapere:1987nb,
	Author = {Shapere, Alfred D. and Wilczek, Frank},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevLett.58.2051},
	Journal = {Phys.Rev.Lett.},
	Pages = {2051-2054},
	Reportnumber = {NSF-ITP-86-147A},
	Slaccitation = {%%CITATION = PRLTA,58,2051;%%},
	Title = {{Self-Propulsion at Low Reynolds Number}},
	Volume = {58},
	Year = {1987},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.58.2051}}

@article{Murayama:2000dw,
	Archiveprefix = {arXiv},
	Author = {Murayama, Hitoshi},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {hep-ph/0002232},
	Pages = {296-335},
	Primaryclass = {hep-ph},
	Reportnumber = {UCB-PTH-00-05, LBNL-45321},
	Slaccitation = {%%CITATION = HEP-PH/0002232;%%},
	Title = {{Supersymmetry phenomenology}},
	Year = {2000}}

@article{tHooft:1979bh,
	Author = {'t Hooft, Gerard},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Journal = {NATO Adv.Study Inst.Ser.B Phys.},
	Pages = {135},
	Reportnumber = {PRINT-80-0083 (UTRECHT)},
	Slaccitation = {%%CITATION = NASBD,59,135;%%},
	Title = {{Naturalness, chiral symmetry, and spontaneous chiral symmetry breaking}},
	Volume = {59},
	Year = {1980}}

@article{Chatrchyan:2012ufa,
	Archiveprefix = {arXiv},
	Author = {Chatrchyan, Serguei and others},
	Collaboration = {CMS Collaboration},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/j.physletb.2012.08.021},
	Eprint = {1207.7235},
	Journal = {Phys.Lett.},
	Pages = {30-61},
	Primaryclass = {hep-ex},
	Reportnumber = {CMS-HIG-12-028, CERN-PH-EP-2012-220},
	Slaccitation = {%%CITATION = ARXIV:1207.7235;%%},
	Title = {{Observation of a new boson at a mass of 125 GeV with the CMS experiment at the LHC}},
	Volume = {B716},
	Year = {2012},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.physletb.2012.08.021}}

@article{Aad:2012tfa,
	Archiveprefix = {arXiv},
	Author = {Aad, Georges and others},
	Collaboration = {ATLAS Collaboration},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/j.physletb.2012.08.020},
	Eprint = {1207.7214},
	Journal = {Phys.Lett.},
	Pages = {1-29},
	Primaryclass = {hep-ex},
	Reportnumber = {CERN-PH-EP-2012-218},
	Slaccitation = {%%CITATION = ARXIV:1207.7214;%%},
	Title = {{Observation of a new particle in the search for the Standard Model Higgs boson with the ATLAS detector at the LHC}},
	Volume = {B716},
	Year = {2012},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.physletb.2012.08.020}}

@article{Wilson:1973jj,
	Author = {Wilson, K.G. and Kogut, John B.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0370-1573(74)90023-4},
	Journal = {Phys.Rept.},
	Pages = {75-200},
	Slaccitation = {%%CITATION = PRPLC,12,75;%%},
	Title = {{The Renormalization group and the epsilon expansion}},
	Volume = {12},
	Year = {1974},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-1573(74)90023-4}}

@article{Collins:1995hda,
	Archiveprefix = {arXiv},
	Author = {Collins, John C.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {hep-ph/9510276},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = HEP-PH/9510276;%%},
	Title = {{The Problem of scales: Renormalization and all that}},
	Year = {1995}}

@article{Hollik:1993cg,
	Author = {Hollik, Wolfgang},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Reportnumber = {MPI-PH-93-21, BI-TP-93-16},
	Slaccitation = {%%CITATION = MPI-PH-93-21 ETC.;%%},
	Title = {{Renormalization of the Standard Model}},
	Year = {1993}}

@article{Polchinski:1983gv,
	Author = {Polchinski, Joseph},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0550-3213(84)90287-6},
	Journal = {Nucl.Phys.},
	Pages = {269-295},
	Reportnumber = {HUTP-83-A018},
	Slaccitation = {%%CITATION = NUPHA,B231,269;%%},
	Title = {{Renormalization and Effective Lagrangians}},
	Volume = {B231},
	Year = {1984},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(84)90287-6}}

@article{Stevenson:1980ga,
	Author = {Stevenson, Paul M.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0003-4916(81)90072-5},
	Journal = {Annals Phys.},
	Pages = {383},
	Reportnumber = {COO-881-144},
	Slaccitation = {%%CITATION = APNYA,132,383;%%},
	Title = {{DIMENSIONAL ANALYSIS IN FIELD THEORY: AN ELEMENTARY INTRODUCTION TO BROKEN SCALE INVARIANCE AND THE RENORMALIZATION GROUP EQUATIONS}},
	Volume = {132},
	Year = {1981},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0003-4916(81)90072-5}}

@article{McKeon:1998tr,
	Author = {McKeon, D.G.C.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1023/A:1026620630263},
	Journal = {Int.J.Theor.Phys.},
	Pages = {817-826},
	Slaccitation = {%%CITATION = IJTPB,37,817;%%},
	Title = {{Summing logarithms in quantum field theory: The renormalization group}},
	Volume = {37},
	Year = {1998},
	Bdsk-Url-1 = {http://dx.doi.org/10.1023/A:1026620630263}}

@article{Giudice:2008bi,
	Archiveprefix = {arXiv},
	Author = {Giudice, Gian Francesco},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {0801.2562},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:0801.2562;%%},
	Title = {{Naturally Speaking: The Naturalness Criterion and Physics at the LHC}},
	Year = {2008}}

@article{ArkaniHamed:2004fb,
	Archiveprefix = {arXiv},
	Author = {Arkani-Hamed, Nima and Dimopoulos, Savas},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1088/1126-6708/2005/06/073},
	Eprint = {hep-th/0405159},
	Journal = {JHEP},
	Pages = {073},
	Primaryclass = {hep-th},
	Slaccitation = {%%CITATION = HEP-TH/0405159;%%},
	Title = {{Supersymmetric unification without low energy supersymmetry and signatures for fine-tuning at the LHC}},
	Volume = {0506},
	Year = {2005},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1126-6708/2005/06/073}}

@article{Giudice:2004tc,
	Archiveprefix = {arXiv},
	Author = {Giudice, G.F. and Romanino, A.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/j.nuclphysb.2004.11.048},
	Eprint = {hep-ph/0406088},
	Journal = {Nucl.Phys.},
	Pages = {65-89},
	Primaryclass = {hep-ph},
	Reportnumber = {CERN-PH-TH-2004-100},
	Slaccitation = {%%CITATION = HEP-PH/0406088;%%},
	Title = {{Split supersymmetry}},
	Volume = {B699},
	Year = {2004},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.nuclphysb.2004.11.048}}

@article{Kachru:2003aw,
	Archiveprefix = {arXiv},
	Author = {Kachru, Shamit and Kallosh, Renata and Linde, Andrei D. and Trivedi, Sandip P.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.68.046005},
	Eprint = {hep-th/0301240},
	Journal = {Phys.Rev.},
	Pages = {046005},
	Primaryclass = {hep-th},
	Reportnumber = {SLAC-PUB-9630, SU-ITP-03-01, TIFR-TH-03-03},
	Slaccitation = {%%CITATION = HEP-TH/0301240;%%},
	Title = {{De Sitter vacua in string theory}},
	Volume = {D68},
	Year = {2003},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.68.046005}}

@article{Marsh:2011aa,
	Archiveprefix = {arXiv},
	Author = {Marsh, David and McAllister, Liam and Wrase, Timm},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1007/JHEP03(2012)102},
	Eprint = {1112.3034},
	Journal = {JHEP},
	Pages = {102},
	Primaryclass = {hep-th},
	Slaccitation = {%%CITATION = ARXIV:1112.3034;%%},
	Title = {{The Wasteland of Random Supergravities}},
	Volume = {1203},
	Year = {2012},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/JHEP03(2012)102}}

@article{Susskind:2003kw,
	Archiveprefix = {arXiv},
	Author = {Susskind, Leonard},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {hep-th/0302219},
	Primaryclass = {hep-th},
	Slaccitation = {%%CITATION = HEP-TH/0302219;%%},
	Title = {{The Anthropic landscape of string theory}},
	Year = {2003}}

@article{Weinberg:1987dv,
	Author = {Weinberg, Steven},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevLett.59.2607},
	Journal = {Phys.Rev.Lett.},
	Pages = {2607},
	Reportnumber = {UTTG-06-87},
	Slaccitation = {%%CITATION = PRLTA,59,2607;%%},
	Title = {{Anthropic Bound on the Cosmological Constant}},
	Volume = {59},
	Year = {1987},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.59.2607}}

@article{Weisskopf:1939zz,
	Author = {Weisskopf, V.F.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRev.56.72},
	Journal = {Phys.Rev.},
	Pages = {72-85},
	Slaccitation = {%%CITATION = PHRVA,56,72;%%},
	Title = {{On the Self-Energy and the Electromagnetic Field of the Electron}},
	Volume = {56},
	Year = {1939},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRev.56.72}}

@article{Luty:2005sn,
	Archiveprefix = {arXiv},
	Author = {Luty, Markus A.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {hep-th/0509029},
	Pages = {495-582},
	Primaryclass = {hep-th},
	Slaccitation = {%%CITATION = HEP-TH/0509029;%%},
	Title = {{2004 TASI lectures on supersymmetry breaking}},
	Year = {2005}}

@article{Fukuda:1998fd,
	Archiveprefix = {arXiv},
	Author = {Fukuda, Y. and others},
	Collaboration = {Super-Kamiokande Collaboration},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevLett.81.1158},
	Eprint = {hep-ex/9805021},
	Journal = {Phys.Rev.Lett.},
	Pages = {1158-1162},
	Primaryclass = {hep-ex},
	Reportnumber = {ICRR-417-98-13, ICRR-REPORT-417-98-13, UCI-98-4, CSUDH-HEP-98-02, KEK-PREPRINT-98-40, LSU-HEPA-2-98, UMD-98-116, SBHEP-98-2, NGTHEP-98-02, OULNS-98-01, TKU-PAP-98-02, TIT-HPE-98-05, UWSEA-PUB-98-02, --LSU-HEPA-2-98, SBHEP98-2, NGTHEP.98-02, --TIT-HPE-98-05},
	Slaccitation = {%%CITATION = HEP-EX/9805021;%%},
	Title = {{Measurements of the solar neutrino flux from Super-Kamiokande's first 300 days}},
	Volume = {81},
	Year = {1998},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.81.1158}}

@article{Maki:1962mu,
	Author = {Maki, Ziro and Nakagawa, Masami and Sakata, Shoichi},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1143/PTP.28.870},
	Journal = {Prog.Theor.Phys.},
	Pages = {870-880},
	Slaccitation = {%%CITATION = PTPKA,28,870;%%},
	Title = {{Remarks on the unified model of elementary particles}},
	Volume = {28},
	Year = {1962},
	Bdsk-Url-1 = {http://dx.doi.org/10.1143/PTP.28.870}}

@article{Akhmedov:2007fk,
	Archiveprefix = {arXiv},
	Author = {Akhmedov, Evgeny Kh.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1088/1126-6708/2007/09/116},
	Eprint = {0706.1216},
	Journal = {JHEP},
	Pages = {116},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:0706.1216;%%},
	Title = {{Do charged leptons oscillate?}},
	Volume = {0709},
	Year = {2007},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1126-6708/2007/09/116}}

@article{Pontecorvo:1957cp,
	Author = {Pontecorvo, B.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Journal = {Sov.Phys.JETP},
	Pages = {429},
	Slaccitation = {%%CITATION = SPHJA,6,429;%%},
	Title = {{Mesonium and anti-mesonium}},
	Volume = {6},
	Year = {1957}}

@article{Pontecorvo:1967fh,
	Author = {Pontecorvo, B.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Journal = {Sov.Phys.JETP},
	Pages = {984-988},
	Slaccitation = {%%CITATION = SPHJA,26,984;%%},
	Title = {{Neutrino Experiments and the Problem of Conservation of Leptonic Charge}},
	Volume = {26},
	Year = {1968}}

@article{Grossman:2010gw,
	Archiveprefix = {arXiv},
	Author = {Grossman, Yuval},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {1006.3534},
	Pages = {111-144},
	Primaryclass = {hep-ph},
	Reportnumber = {CERN-2010-002},
	Slaccitation = {%%CITATION = ARXIV:1006.3534;%%},
	Title = {{Introduction to flavor physics}},
	Year = {2010}}

@article{Majorana:1937vz,
	Author = {Majorana, Ettore},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1007/BF02961314},
	Journal = {Nuovo Cim.},
	Pages = {171-184},
	Reportnumber = {RX-888},
	Slaccitation = {%%CITATION = NUCIA,14,171;%%},
	Title = {{Theory of the Symmetry of Electrons and Positrons}},
	Volume = {14},
	Year = {1937},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/BF02961314}}

@article{Glashow:1979nm,
	Author = {Glashow, S.L.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Journal = {NATO Adv.Study Inst.Ser.B Phys.},
	Pages = {687},
	Reportnumber = {HUTP-79-A059},
	Slaccitation = {%%CITATION = NASBD,59,687;%%},
	Title = {{THE FUTURE OF ELEMENTARY PARTICLE PHYSICS}},
	Volume = {59},
	Year = {1980}}

@article{Minkowski:1977sc,
	Author = {Minkowski, Peter},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0370-2693(77)90435-X},
	Journal = {Phys.Lett.},
	Pages = {421},
	Reportnumber = {Print-77-0182 (BERN)},
	Slaccitation = {%%CITATION = PHLTA,B67,421;%%},
	Title = {{$\mu\to e \gamma$ at a Rate of One Out of 1-Billion Muon Decays?}},
	Volume = {B67},
	Year = {1977},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-2693(77)90435-X}}

@article{Yanagida:1979as,
	Author = {Yanagida, Tsutomu},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Journal = {Conf.Proc.},
	Pages = {95-99},
	Reportnumber = {KEK-79-18, KEK-79-18-95},
	Slaccitation = {%%CITATION = CONFP,C7902131,95;%%},
	Title = {{HORIZONTAL SYMMETRY AND MASSES OF NEUTRINOS}},
	Volume = {C7902131},
	Year = {1979}}

@article{GellMann:1980vs,
	Author = {Gell-Mann, Murray and Ramond, Pierre and Slansky, Richard},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Journal = {Conf.Proc.},
	Pages = {315-321},
	Reportnumber = {PRINT-80-0576},
	Slaccitation = {%%CITATION = CONFP,C790927,315;%%},
	Title = {{COMPLEX SPINORS AND UNIFIED THEORIES}},
	Volume = {C790927},
	Year = {1979}}

@article{Mohapatra:1979ia,
	Author = {Mohapatra, Rabindra N. and Senjanovic, Goran},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevLett.44.912},
	Journal = {Phys.Rev.Lett.},
	Pages = {912},
	Reportnumber = {MDDP-TR-80-060, MDDP-PP-80-105, CCNY-HEP-79-10},
	Slaccitation = {%%CITATION = PRLTA,44,912;%%},
	Title = {{Neutrino Mass and Spontaneous Parity Violation}},
	Volume = {44},
	Year = {1980},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.44.912}}

@article{Aprile:2012nq,
	Archiveprefix = {arXiv},
	Author = {Aprile, E. and others},
	Collaboration = {XENON100 Collaboration},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevLett.109.181301},
	Eprint = {1207.5988},
	Journal = {Phys.Rev.Lett.},
	Pages = {181301},
	Primaryclass = {astro-ph.CO},
	Slaccitation = {%%CITATION = ARXIV:1207.5988;%%},
	Title = {{Dark Matter Results from 225 Live Days of XENON100 Data}},
	Volume = {109},
	Year = {2012},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.109.181301}}

@article{Georgi:1974sy,
	Author = {Georgi, H. and Glashow, S.L.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevLett.32.438},
	Journal = {Phys.Rev.Lett.},
	Pages = {438-441},
	Slaccitation = {%%CITATION = PRLTA,32,438;%%},
	Title = {{Unity of All Elementary Particle Forces}},
	Volume = {32},
	Year = {1974},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.32.438}}

@article{Dimopoulos:1981zb,
	Author = {Dimopoulos, Savas and Georgi, Howard},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0550-3213(81)90522-8},
	Journal = {Nucl.Phys.},
	Pages = {150},
	Reportnumber = {HUTP-81/A022},
	Slaccitation = {%%CITATION = NUPHA,B193,150;%%},
	Title = {{Softly Broken Supersymmetry and SU(5)}},
	Volume = {B193},
	Year = {1981},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(81)90522-8}}

@article{Fritzsch:1974nn,
	Author = {Fritzsch, Harald and Minkowski, Peter},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0003-4916(75)90211-0},
	Journal = {Annals Phys.},
	Pages = {193-266},
	Reportnumber = {CALT-68-467},
	Slaccitation = {%%CITATION = APNYA,93,193;%%},
	Title = {{Unified Interactions of Leptons and Hadrons}},
	Volume = {93},
	Year = {1975},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0003-4916(75)90211-0}}

@article{Georgi:1974my,
	Author = {Georgi, H.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Journal = {AIP Conf.Proc.},
	Pages = {575-582},
	Slaccitation = {%%CITATION = APCPC,23,575;%%},
	Title = {{The State of the Art - Gauge Theories. (Talk)}},
	Volume = {23},
	Year = {1975}}

@article{Peccei:1977ur,
	Author = {Peccei, R.D. and Quinn, Helen R.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.16.1791},
	Journal = {Phys.Rev.},
	Pages = {1791-1797},
	Reportnumber = {ITP-572-STANFORD},
	Slaccitation = {%%CITATION = PHRVA,D16,1791;%%},
	Title = {{Constraints Imposed by CP Conservation in the Presence of Instantons}},
	Volume = {D16},
	Year = {1977},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.16.1791}}

@article{Sakharov:1967dj,
	Author = {Sakharov, A.D.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1070/PU1991v034n05ABEH002497},
	Journal = {Pisma Zh.Eksp.Teor.Fiz.},
	Pages = {32-35},
	Slaccitation = {%%CITATION = ZFPRA,5,32;%%},
	Title = {{Violation of CP Invariance, c Asymmetry, and Baryon Asymmetry of the Universe}},
	Volume = {5},
	Year = {1967},
	Bdsk-Url-1 = {http://dx.doi.org/10.1070/PU1991v034n05ABEH002497}}

@article{Kuzmin:1985mm,
	Author = {Kuzmin, V.A. and Rubakov, V.A. and Shaposhnikov, M.E.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0370-2693(85)91028-7},
	Journal = {Phys.Lett.},
	Pages = {36},
	Reportnumber = {IC/85/8},
	Slaccitation = {%%CITATION = PHLTA,B155,36;%%},
	Title = {{On the Anomalous Electroweak Baryon Number Nonconservation in the Early Universe}},
	Volume = {B155},
	Year = {1985},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-2693(85)91028-7}}

@article{Fukugita:1986hr,
	Author = {Fukugita, M. and Yanagida, T.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0370-2693(86)91126-3},
	Journal = {Phys.Lett.},
	Pages = {45},
	Reportnumber = {RIFP-641},
	Slaccitation = {%%CITATION = PHLTA,B174,45;%%},
	Title = {{Baryogenesis Without Grand Unification}},
	Volume = {B174},
	Year = {1986},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-2693(86)91126-3}}

@article{Degrassi:2012ry,
	Archiveprefix = {arXiv},
	Author = {Degrassi, Giuseppe and Di Vita, Stefano and Elias-Miro, Joan and Espinosa, Jose R. and Giudice, Gian F. and others},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1007/JHEP08(2012)098},
	Eprint = {1205.6497},
	Journal = {JHEP},
	Pages = {098},
	Primaryclass = {hep-ph},
	Reportnumber = {CERN-PH-TH-2012-134, RM3-TH-12-9},
	Slaccitation = {%%CITATION = ARXIV:1205.6497;%%},
	Title = {{Higgs mass and vacuum stability in the Standard Model at NNLO}},
	Volume = {1208},
	Year = {2012},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/JHEP08(2012)098}}

@article{Buchalla:1995vs,
	Archiveprefix = {arXiv},
	Author = {Buchalla, Gerhard and Buras, Andrzej J. and Lautenbacher, Markus E.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/RevModPhys.68.1125},
	Eprint = {hep-ph/9512380},
	Journal = {Rev.Mod.Phys.},
	Pages = {1125-1144},
	Primaryclass = {hep-ph},
	Reportnumber = {SLAC-PUB-7009, SLAC-PUB-95-7009, MPI-PH-95-104, TUM-T31-100-95, FERMILAB-PUB-95-305-T},
	Slaccitation = {%%CITATION = HEP-PH/9512380;%%},
	Title = {{Weak decays beyond leading logarithms}},
	Volume = {68},
	Year = {1996},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/RevModPhys.68.1125}}

@article{Buras:1998raa,
	Archiveprefix = {arXiv},
	Author = {Buras, Andrzej J.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {hep-ph/9806471},
	Pages = {281-539},
	Primaryclass = {hep-ph},
	Reportnumber = {TUM-HEP-316-98},
	Slaccitation = {%%CITATION = HEP-PH/9806471;%%},
	Title = {{Weak Hamiltonian, CP violation and rare decays}},
	Year = {1998}}

@article{Hewett:2012ns,
	Archiveprefix = {arXiv},
	Author = {Hewett, J.L. and Weerts, H. and Brock, R. and Butler, J.N. and Casey, B.C.K. and others},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {1205.2671},
	Primaryclass = {hep-ex},
	Reportnumber = {ANL-HEP-TR-12-25, SLAC-R-991},
	Slaccitation = {%%CITATION = ARXIV:1205.2671;%%},
	Title = {{Fundamental Physics at the Intensity Frontier}},
	Year = {2012}}

@article{Soares:1992xi,
	Author = {Soares, Joao M. and Wolfenstein, Lincoln},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.47.1021},
	Journal = {Phys.Rev.},
	Pages = {1021-1025},
	Reportnumber = {CMU-HEP92-11},
	Slaccitation = {%%CITATION = PHRVA,D47,1021;%%},
	Title = {{CP violation in the decays $B_0 \to \Psi K_S$ and $B_0 \to \pi^+ \pi^-$: A Probe for new physics}},
	Volume = {D47},
	Year = {1993},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.47.1021}}

@article{Goto:1995hj,
	Archiveprefix = {arXiv},
	Author = {Goto, Toru and Kitazawa, Noriaki and Okada, Yasuhiro and Tanaka, Minoru},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.53.6662},
	Eprint = {hep-ph/9506311},
	Journal = {Phys.Rev.},
	Pages = {6662-6665},
	Primaryclass = {hep-ph},
	Reportnumber = {KEK-TH-441, KEK-PREPRINT-95-71, TU-482, TMUP-HEL-9504},
	Slaccitation = {%%CITATION = HEP-PH/9506311;%%},
	Title = {{Model independent analysis of $B \bar{B}$ mixing and CP violation in $B$ decays}},
	Volume = {D53},
	Year = {1996},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.53.6662}}

@article{Silva:1996ih,
	Archiveprefix = {arXiv},
	Author = {Silva, Joao P. and Wolfenstein, L.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.55.5331},
	Eprint = {hep-ph/9610208},
	Journal = {Phys.Rev.},
	Pages = {5331-5333},
	Primaryclass = {hep-ph},
	Reportnumber = {CFNUL-96-09, CMU-HEP-96-13},
	Slaccitation = {%%CITATION = HEP-PH/9610208;%%},
	Title = {{Detecting new physics from CP violating phase measurements in B decays}},
	Volume = {D55},
	Year = {1997},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.55.5331}}

@article{Grossman:2009dw,
	Archiveprefix = {arXiv},
	Author = {Grossman, Yuval and Ligeti, Zoltan and Nir, Yosef},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1143/PTP.122.125},
	Eprint = {0904.4262},
	Journal = {Prog.Theor.Phys.},
	Pages = {125-143},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:0904.4262;%%},
	Title = {{Future prospects of B physics}},
	Volume = {122},
	Year = {2009},
	Bdsk-Url-1 = {http://dx.doi.org/10.1143/PTP.122.125}}

@article{Isidori:2010kg,
	Archiveprefix = {arXiv},
	Author = {Isidori, Gino and Nir, Yosef and Perez, Gilad},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1146/annurev.nucl.012809.104534},
	Eprint = {1002.0900},
	Journal = {Ann.Rev.Nucl.Part.Sci.},
	Pages = {355},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1002.0900;%%},
	Title = {{Flavor Physics Constraints for Physics Beyond the Standard Model}},
	Volume = {60},
	Year = {2010},
	Bdsk-Url-1 = {http://dx.doi.org/10.1146/annurev.nucl.012809.104534}}

@article{Buchmuller:1985jz,
	Author = {Buchmuller, W. and Wyler, D.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0550-3213(86)90262-2},
	Journal = {Nucl.Phys.},
	Pages = {621},
	Reportnumber = {CERN-TH-4254/85},
	Slaccitation = {%%CITATION = NUPHA,B268,621;%%},
	Title = {{Effective Lagrangian Analysis of New Interactions and Flavor Conservation}},
	Volume = {B268},
	Year = {1986},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(86)90262-2}}

@article{Politzer:1980me,
	Author = {Politzer, H. David},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0550-3213(80)90172-8},
	Journal = {Nucl.Phys.},
	Pages = {349},
	Reportnumber = {CALT-68-765},
	Slaccitation = {%%CITATION = NUPHA,B172,349;%%},
	Title = {{Power Corrections at Short Distances}},
	Volume = {B172},
	Year = {1980},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(80)90172-8}}

@article{Wells:2005vk,
	Archiveprefix = {arXiv},
	Author = {Wells, James D.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {hep-ph/0512342},
	Pages = {41-64},
	Primaryclass = {hep-ph},
	Reportnumber = {MCTP-04-74},
	Slaccitation = {%%CITATION = HEP-PH/0512342;%%},
	Title = {{TASI lecture notes: Introduction to precision electroweak analysis}},
	Year = {2005}}

@article{Peskin:1991sw,
	Author = {Peskin, Michael E. and Takeuchi, Tatsu},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.46.381},
	Journal = {Phys.Rev.},
	Pages = {381-409},
	Reportnumber = {SLAC-PUB-5618},
	Slaccitation = {%%CITATION = PHRVA,D46,381;%%},
	Title = {{Estimation of oblique electroweak corrections}},
	Volume = {D46},
	Year = {1992},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.46.381}}

@article{Lesgourgues:2006nd,
	Archiveprefix = {arXiv},
	Author = {Lesgourgues, Julien and Pastor, Sergio},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/j.physrep.2006.04.001},
	Eprint = {astro-ph/0603494},
	Journal = {Phys.Rept.},
	Pages = {307-379},
	Primaryclass = {astro-ph},
	Reportnumber = {LAPTH-1131-05, IFIC-05-59},
	Slaccitation = {%%CITATION = ASTRO-PH/0603494;%%},
	Title = {{Massive neutrinos and cosmology}},
	Volume = {429},
	Year = {2006},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.physrep.2006.04.001}}

@article{Sundrum:2009gv,
	Archiveprefix = {arXiv},
	Author = {Sundrum, Raman},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1007/JHEP01(2011)062},
	Eprint = {0909.5430},
	Journal = {JHEP},
	Pages = {062},
	Primaryclass = {hep-th},
	Slaccitation = {%%CITATION = ARXIV:0909.5430;%%},
	Title = {{SUSY Splits, But Then Returns}},
	Volume = {1101},
	Year = {2011},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/JHEP01(2011)062}}

@article{Ball:2007zza,
	Author = {Bayatian, G.L. and others},
	Collaboration = {CMS Collaboration},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1088/0954-3899/34/6/S01},
	Journal = {J.Phys.},
	Pages = {995-1579},
	Reportnumber = {CERN-LHCC-2006-021, CMS-TDR-008-2},
	Slaccitation = {%%CITATION = CERN-LHCC-2006-021 ETC.;%%},
	Title = {{CMS technical design report, volume II: Physics performance}},
	Volume = {G34},
	Year = {2007},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0954-3899/34/6/S01}}

@article{CMS:rxa,
	Collaboration = {CMS Collaboration},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Key = {1230259},
	Reportnumber = {CMS-PAS-SUS-12-029},
	Slaccitation = {%%CITATION = CMS-PAS-SUS-12-029 ETC.;%%},
	Title = {{Search for supersymmetry in events with same-sign dileptons and b-tagged jets with 8 TeV data}}}

@article{Bhattacherjee:2013gr,
	Archiveprefix = {arXiv},
	Author = {Bhattacherjee, Biplob and Evans, Jason L. and Ibe, Masahiro and Matsumoto, Shigeki and Yanagida, Tsutomu T.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {1301.2336},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1301.2336;%%},
	Title = {{Natural SUSY's Last Hope: R-parity Violation via UDD Operators}},
	Year = {2013}}

@article{Chatrchyan:2012paa,
	Archiveprefix = {arXiv},
	Author = {Chatrchyan, Serguei and others},
	Collaboration = {CMS Collaboration},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1007/JHEP03(2013)037, 10.1007/JHEP07(2013)041},
	Eprint = {1212.6194},
	Journal = {JHEP},
	Pages = {037},
	Primaryclass = {hep-ex},
	Reportnumber = {CMS-SUS-12-017, CERN-PH-EP-2012-361},
	Slaccitation = {%%CITATION = ARXIV:1212.6194;%%},
	Title = {{Search for new physics in events with same-sign dileptons and $b$ jets in $pp$ collisions at $\sqrt{s}=8$ TeV}},
	Volume = {1303},
	Year = {2013},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/JHEP03(2013)037,%2010.1007/JHEP07(2013)041}}

@article{Franceschini:2012za,
	Archiveprefix = {arXiv},
	Author = {Franceschini, Roberto and Torre, Riccardo},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1140/epjc/s10052-013-2422-x},
	Eprint = {1212.3622},
	Journal = {Eur.Phys.J.},
	Pages = {2422},
	Primaryclass = {hep-ph},
	Reportnumber = {DFPD-2012-TH-26, IFT-UAM-CSIC-12-118, LPN12-135, UMD-PP-012-025},
	Slaccitation = {%%CITATION = ARXIV:1212.3622;%%},
	Title = {{RPV stops bump off the background}},
	Volume = {C73},
	Year = {2013},
	Bdsk-Url-1 = {http://dx.doi.org/10.1140/epjc/s10052-013-2422-x}}

@article{ATLAS:2012sna,
	Collaboration = {ATLAS Collaboration},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Key = {1204312},
	Reportnumber = {ATLAS-CONF-2012-105, ATLAS-COM-CONF-2012-141},
	Slaccitation = {%%CITATION = ATLAS-CONF-2012-105 ETC.;%%},
	Title = {{Search for Supersymmetry in final states with two same-sign leptons, jets and missing transverse momentum with the ATLAS detector in pp collisions at sqrt{s}=8 TeV}},
	Year = {2012}}

@article{Han:2012cu,
	Archiveprefix = {arXiv},
	Author = {Han, Zhenyu and Katz, Andrey and Son, Minho and Tweedie, Brock},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.87.075003},
	Eprint = {1211.4025},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1211.4025;%%},
	Title = {{Boosting Searches for Natural SUSY with RPV via Gluino Cascades}},
	Year = {2012},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.87.075003}}

@article{Chatrchyan:2012jua,
	Archiveprefix = {arXiv},
	Author = {Chatrchyan, Serguei and others},
	Collaboration = {CMS Collaboration},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1088/1748-0221/8/04/P04013},
	Eprint = {1211.4462},
	Journal = {JINST},
	Pages = {P04013},
	Primaryclass = {hep-ex},
	Reportnumber = {CMS-BTV-12-001, CERN-PH-EP-2012-262},
	Slaccitation = {%%CITATION = ARXIV:1211.4462;%%},
	Title = {{Identification of b-quark jets with the CMS experiment}},
	Volume = {8},
	Year = {2013},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1748-0221/8/04/P04013}}

@article{CMS:2012ewa,
	Collaboration = {CMS Collaboration},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Key = {1199124},
	Reportnumber = {CMS-PAS-SUS-12-017},
	Slaccitation = {%%CITATION = CMS-PAS-SUS-12-017 ETC.;%%},
	Title = {{Search for supersymmetry in events with same-sign dileptons}},
	Year = {2012}}

@article{ATLAS:2012dp,
	Archiveprefix = {arXiv},
	Author = {Aad, Georges and others},
	Collaboration = {ATLAS Collaboration},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1007/JHEP12(2012)086},
	Eprint = {1210.4813},
	Journal = {JHEP},
	Pages = {086},
	Primaryclass = {hep-ex},
	Reportnumber = {CERN-PH-EP-2012-281},
	Slaccitation = {%%CITATION = ARXIV:1210.4813;%%},
	Title = {{Search for pair production of massive particles decaying into three quarks with the ATLAS detector in $\sqrt{s}=7$ TeV $pp$ collisions at the LHC}},
	Volume = {1212},
	Year = {2012},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/JHEP12(2012)086}}

@article{Berger:2012mm,
	Archiveprefix = {arXiv},
	Author = {Berger, Joshua and Csaki, Csaba and Grossman, Yuval and Heidenreich, Ben},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1140/epjc/s10052-013-2408-8},
	Eprint = {1209.4645},
	Journal = {Eur.Phys.J.},
	Pages = {2408},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1209.4645;%%},
	Title = {{Mesino Oscillation in MFV SUSY}},
	Volume = {C73},
	Year = {2013},
	Bdsk-Url-1 = {http://dx.doi.org/10.1140/epjc/s10052-013-2408-8}}

@article{Evans:2012bf,
	Archiveprefix = {arXiv},
	Author = {Evans, Jared A. and Kats, Yevgeny},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1007/JHEP04(2013)028},
	Eprint = {1209.0764},
	Journal = {JHEP},
	Pages = {028},
	Primaryclass = {hep-ph},
	Reportnumber = {RUNHETC-2012-18},
	Slaccitation = {%%CITATION = ARXIV:1209.0764;%%},
	Title = {{LHC Coverage of RPV MSSM with Light Stops}},
	Volume = {1304},
	Year = {2013},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/JHEP04(2013)028}}

@article{Chatrchyan:2012uxa,
	Archiveprefix = {arXiv},
	Author = {Chatrchyan, Serguei and others},
	Collaboration = {CMS Collaboration},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/j.physletb.2012.10.048},
	Eprint = {1208.2931},
	Journal = {Phys.Lett.},
	Pages = {329-347},
	Primaryclass = {hep-ex},
	Reportnumber = {CMS-EXO-11-060, CERN-PH-EP-2012-225},
	Slaccitation = {%%CITATION = ARXIV:1208.2931;%%},
	Title = {{Search for three-jet resonances in $pp$ collisions at $\sqrt{s}=7$ TeV}},
	Volume = {B718},
	Year = {2012},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.physletb.2012.10.048}}

@article{Aad:2012meb,
	Archiveprefix = {arXiv},
	Author = {Aad, Georges and others},
	Collaboration = {ATLAS Collaboration},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.86.072006},
	Eprint = {1206.5369},
	Journal = {Phys.Rev.},
	Pages = {072006},
	Primaryclass = {hep-ex},
	Reportnumber = {CERN-PH-EP-2012-149},
	Slaccitation = {%%CITATION = ARXIV:1206.5369;%%},
	Title = {{ATLAS measurements of the properties of jets for boosted particle searches}},
	Volume = {D86},
	Year = {2012},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.86.072006}}

@article{Brust:2012uf,
	Archiveprefix = {arXiv},
	Author = {Brust, Christopher and Katz, Andrey and Sundrum, Raman},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1007/JHEP08(2012)059},
	Eprint = {1206.2353},
	Journal = {JHEP},
	Pages = {059},
	Primaryclass = {hep-ph},
	Reportnumber = {UMD-PP-012-008},
	Slaccitation = {%%CITATION = ARXIV:1206.2353;%%},
	Title = {{SUSY Stops at a Bump}},
	Volume = {1208},
	Year = {2012},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/JHEP08(2012)059}}

@article{Chatrchyan:2012sa,
	Archiveprefix = {arXiv},
	Author = {Chatrchyan, Serguei and others},
	Collaboration = {CMS Collaboration},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1007/JHEP08(2012)110},
	Eprint = {1205.3933},
	Journal = {JHEP},
	Pages = {110},
	Primaryclass = {hep-ex},
	Reportnumber = {CMS-SUS-11-020, CERN-PH-EP-2012-127},
	Slaccitation = {%%CITATION = ARXIV:1205.3933;%%},
	Title = {{Search for new physics in events with same-sign dileptons and $b$-tagged jets in $pp$ collisions at $\sqrt{s}=7$ TeV}},
	Volume = {1208},
	Year = {2012},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/JHEP08(2012)110}}

@article{Campbell:2012dh,
	Archiveprefix = {arXiv},
	Author = {Campbell, John M. and Ellis, R. Keith},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1007/JHEP07(2012)052},
	Eprint = {1204.5678},
	Journal = {JHEP},
	Pages = {052},
	Primaryclass = {hep-ph},
	Reportnumber = {FERMILAB-PUB-12-109-T},
	Slaccitation = {%%CITATION = ARXIV:1204.5678;%%},
	Title = {{$t \bar{t} W^{+-}$ production and decay at NLO}},
	Volume = {1207},
	Year = {2012},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/JHEP07(2012)052}}

@article{Chatrchyan:2012ku,
	Archiveprefix = {arXiv},
	Author = {Chatrchyan, Serguei and others},
	Collaboration = {CMS Collaboration},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1007/JHEP09(2012)029},
	Eprint = {1204.2488},
	Journal = {JHEP},
	Pages = {029},
	Primaryclass = {hep-ex},
	Reportnumber = {CMS-EXO-11-006, CERN-PH-EP-2012-077},
	Slaccitation = {%%CITATION = ARXIV:1204.2488;%%},
	Title = {{Search for anomalous t t-bar production in the highly-boosted all-hadronic final state}},
	Volume = {1209},
	Year = {2012},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/JHEP09(2012)029}}

@article{Allanach:2012vj,
	Archiveprefix = {arXiv},
	Author = {Allanach, B.C. and Gripaios, Ben},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1007/JHEP05(2012)062},
	Eprint = {1202.6616},
	Journal = {JHEP},
	Pages = {062},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1202.6616;%%},
	Title = {{Hide and Seek With Natural Supersymmetry at the LHC}},
	Volume = {1205},
	Year = {2012},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/JHEP05(2012)062}}

@article{Hook:2012fd,
	Archiveprefix = {arXiv},
	Author = {Hook, Anson and Izaguirre, Eder and Lisanti, Mariangela and Wacker, Jay G.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.85.055029},
	Eprint = {1202.0558},
	Journal = {Phys.Rev.},
	Pages = {055029},
	Primaryclass = {hep-ph},
	Reportnumber = {SLAC-PUB-14965},
	Slaccitation = {%%CITATION = ARXIV:1202.0558;%%},
	Title = {{High Multiplicity Searches at the LHC Using Jet Masses}},
	Volume = {D85},
	Year = {2012},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.85.055029}}

@article{Berger:2011af,
	Archiveprefix = {arXiv},
	Author = {Berger, Joshua and Perelstein, Maxim and Saelim, Michael and Spray, Andrew},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {1111.6594},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1111.6594;%%},
	Title = {{Boosted Tops from Gluino Decays}},
	Year = {2011}}

@article{Cacciari:2011ma,
	Archiveprefix = {arXiv},
	Author = {Cacciari, Matteo and Salam, Gavin P. and Soyez, Gregory},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1140/epjc/s10052-012-1896-2},
	Eprint = {1111.6097},
	Journal = {Eur.Phys.J.},
	Pages = {1896},
	Primaryclass = {hep-ph},
	Reportnumber = {CERN-PH-TH-2011-297},
	Slaccitation = {%%CITATION = ARXIV:1111.6097;%%},
	Title = {{FastJet User Manual}},
	Volume = {C72},
	Year = {2012},
	Bdsk-Url-1 = {http://dx.doi.org/10.1140/epjc/s10052-012-1896-2}}

@article{Csaki:2011ge,
	Archiveprefix = {arXiv},
	Author = {Csaki, Csaba and Grossman, Yuval and Heidenreich, Ben},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.85.095009},
	Eprint = {1111.1239},
	Journal = {Phys.Rev.},
	Pages = {095009},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1111.1239;%%},
	Title = {{MFV SUSY: A Natural Theory for R-Parity Violation}},
	Volume = {D85},
	Year = {2012},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.85.095009}}

@article{Kardos:2011na,
	Archiveprefix = {arXiv},
	Author = {Kardos, Adam and Trocsanyi, Zoltan and Papadopoulos, Costas},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.85.054015},
	Eprint = {1111.0610},
	Journal = {Phys.Rev.},
	Pages = {054015},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1111.0610;%%},
	Title = {{Top quark pair production in association with a Z-boson at NLO accuracy}},
	Volume = {D85},
	Year = {2012},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.85.054015}}

@article{Brust:2011tb,
	Archiveprefix = {arXiv},
	Author = {Brust, Christopher and Katz, Andrey and Lawrence, Scott and Sundrum, Raman},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1007/JHEP03(2012)103},
	Eprint = {1110.6670},
	Journal = {JHEP},
	Pages = {103},
	Primaryclass = {hep-ph},
	Reportnumber = {UMD-PP-011-017},
	Slaccitation = {%%CITATION = ARXIV:1110.6670;%%},
	Title = {{SUSY, the Third Generation and the LHC}},
	Volume = {1203},
	Year = {2012},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/JHEP03(2012)103}}

@article{Thaler:2011gf,
	Archiveprefix = {arXiv},
	Author = {Thaler, Jesse and Van Tilburg, Ken},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1007/JHEP02(2012)093},
	Eprint = {1108.2701},
	Journal = {JHEP},
	Pages = {093},
	Primaryclass = {hep-ph},
	Reportnumber = {MIT-CTP-4287},
	Slaccitation = {%%CITATION = ARXIV:1108.2701;%%},
	Title = {{Maximizing Boosted Top Identification by Minimizing N-subjettiness}},
	Volume = {1202},
	Year = {2012},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/JHEP02(2012)093}}

@article{Alwall:2011uj,
	Archiveprefix = {arXiv},
	Author = {Alwall, Johan and Herquet, Michel and Maltoni, Fabio and Mattelaer, Olivier and Stelzer, Tim},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1007/JHEP06(2011)128},
	Eprint = {1106.0522},
	Journal = {JHEP},
	Pages = {128},
	Primaryclass = {hep-ph},
	Reportnumber = {FERMILAB-PUB-11-448-T},
	Slaccitation = {%%CITATION = ARXIV:1106.0522;%%},
	Title = {{MadGraph 5 : Going Beyond}},
	Volume = {1106},
	Year = {2011},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/JHEP06(2011)128}}

@article{Alves:2011wf,
	Archiveprefix = {arXiv},
	Author = {Alves, Daniele and others},
	Collaboration = {LHC New Physics Working Group},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1088/0954-3899/39/10/105005},
	Eprint = {1105.2838},
	Journal = {J.Phys.},
	Pages = {105005},
	Primaryclass = {hep-ph},
	Reportnumber = {SLAC-PUB-15045},
	Slaccitation = {%%CITATION = ARXIV:1105.2838;%%},
	Title = {{Simplified Models for LHC New Physics Searches}},
	Volume = {G39},
	Year = {2012},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0954-3899/39/10/105005}}

@article{Kilic:2011sr,
	Archiveprefix = {arXiv},
	Author = {Kilic, Can and Thomas, Scott},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.84.055012},
	Eprint = {1104.1002},
	Journal = {Phys.Rev.},
	Pages = {055012},
	Primaryclass = {hep-ph},
	Reportnumber = {RU-NHETC-2011-07},
	Slaccitation = {%%CITATION = ARXIV:1104.1002;%%},
	Title = {{Signatures of Resonant Super-Partner Production with Charged-Current Decays}},
	Volume = {D84},
	Year = {2011},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.84.055012}}

@article{Thaler:2010tr,
	Archiveprefix = {arXiv},
	Author = {Thaler, Jesse and Van Tilburg, Ken},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1007/JHEP03(2011)015},
	Eprint = {1011.2268},
	Journal = {JHEP},
	Pages = {015},
	Primaryclass = {hep-ph},
	Reportnumber = {MIT-CTP-4191},
	Slaccitation = {%%CITATION = ARXIV:1011.2268;%%},
	Title = {{Identifying Boosted Objects with N-subjettiness}},
	Volume = {1103},
	Year = {2011},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/JHEP03(2011)015}}

@article{Desai:2010sq,
	Archiveprefix = {arXiv},
	Author = {Desai, Nishita and Mukhopadhyaya, Biswarup},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1007/JHEP10(2010)060},
	Eprint = {1002.2339},
	Journal = {JHEP},
	Pages = {060},
	Primaryclass = {hep-ph},
	Reportnumber = {HRI-RECAPP-2010-002},
	Slaccitation = {%%CITATION = ARXIV:1002.2339;%%},
	Title = {{R-parity violating resonant stop production at the Large Hadron Collider}},
	Volume = {1010},
	Year = {2010},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/JHEP10(2010)060}}

@article{Sjostrand:2007gs,
	Archiveprefix = {arXiv},
	Author = {Sjostrand, Torbjorn and Mrenna, Stephen and Skands, Peter Z.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/j.cpc.2008.01.036},
	Eprint = {0710.3820},
	Journal = {Comput.Phys.Commun.},
	Pages = {852-867},
	Primaryclass = {hep-ph},
	Reportnumber = {CERN-LCGAPP-2007-04, LU-TP-07-28, FERMILAB-PUB-07-512-CD-T},
	Slaccitation = {%%CITATION = ARXIV:0710.3820;%%},
	Title = {{A Brief Introduction to PYTHIA 8.1}},
	Volume = {178},
	Year = {2008},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.cpc.2008.01.036}}

@article{Nikolidakis:2007fc,
	Archiveprefix = {arXiv},
	Author = {Nikolidakis, Emanuel and Smith, Christopher},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.77.015021},
	Eprint = {0710.3129},
	Journal = {Phys.Rev.},
	Pages = {015021},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:0710.3129;%%},
	Title = {{Minimal Flavor Violation, Seesaw, and R-parity}},
	Volume = {D77},
	Year = {2008},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.77.015021}}

@article{Read:2000ru,
	Author = {Read, Alexander L.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Reportnumber = {CERN-OPEN-2000-205},
	Slaccitation = {%%CITATION = CERN-OPEN-2000-205 ETC.;%%},
	Title = {{Modified frequentist analysis of search results (The CL(s) method)}},
	Year = {2000}}

@article{Junk:1999kv,
	Archiveprefix = {arXiv},
	Author = {Junk, Thomas},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/S0168-9002(99)00498-2},
	Eprint = {hep-ex/9902006},
	Journal = {Nucl.Instrum.Meth.},
	Pages = {435-443},
	Primaryclass = {hep-ex},
	Reportnumber = {CARLETON-OPAL-PHYS-99-01, CERN-EP-99-041},
	Slaccitation = {%%CITATION = HEP-EX/9902006;%%},
	Title = {{Confidence level computation for combining searches with small statistics}},
	Volume = {A434},
	Year = {1999},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/S0168-9002(99)00498-2}}

@article{Beenakker:1996ed,
	Archiveprefix = {arXiv},
	Author = {Beenakker, W. and Hopker, R. and Spira, M.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {hep-ph/9611232},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = HEP-PH/9611232;%%},
	Title = {{PROSPINO: A Program for the production of supersymmetric particles in next-to-leading order QCD}},
	Year = {1996}}

@article{Krnjaic:2012aj,
	Archiveprefix = {arXiv},
	Author = {Krnjaic, Gordan and Stolarski, Daniel},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1007/JHEP04(2013)064},
	Eprint = {1212.4860},
	Journal = {JHEP},
	Pages = {064},
	Primaryclass = {hep-ph},
	Reportnumber = {UMD-PP-012-026},
	Slaccitation = {%%CITATION = ARXIV:1212.4860;%%},
	Title = {{Gauging the Way to MFV}},
	Volume = {JHEP04},
	Year = {2013},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/JHEP04(2013)064}}

@article{Franceschini:2013ne,
	Archiveprefix = {arXiv},
	Author = {Franceschini, R. and Mohapatra, R.N.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1007/JHEP04(2013)098},
	Eprint = {1301.3637},
	Journal = {JHEP},
	Pages = {098},
	Primaryclass = {hep-ph},
	Reportnumber = {UMD-PP-013-001},
	Slaccitation = {%%CITATION = ARXIV:1301.3637;%%},
	Title = {{New Patterns of Natural R-Parity Violation with Supersymmetric Gauged Flavor}},
	Volume = {1304},
	Year = {2013},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/JHEP04(2013)098}}

@article{Cohen:2012yc,
	Archiveprefix = {arXiv},
	Author = {Cohen, Timothy and Izaguirre, Eder and Lisanti, Mariangela and Lou, Hou Keong},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1007/JHEP03(2013)161},
	Eprint = {1212.1456},
	Journal = {JHEP},
	Pages = {161},
	Primaryclass = {hep-ph},
	Reportnumber = {SLAC-PUB-15307, PI-PARTPHYS-309},
	Slaccitation = {%%CITATION = ARXIV:1212.1456;%%},
	Title = {{Jet Substructure by Accident}},
	Volume = {1303},
	Year = {2013},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/JHEP03(2013)161}}

@article{Csaki:2013we,
	Archiveprefix = {arXiv},
	Author = {Csaki, Csaba and Heidenreich, Ben},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {1302.0004},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1302.0004;%%},
	Title = {{A Complete Model for R-parity Violation}},
	Year = {2013}}

@article{Asano:2012gj,
	Archiveprefix = {arXiv},
	Author = {Asano, Masaki and Rolbiecki, Krzysztof and Sakurai, Kazuki},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1007/JHEP01(2013)128},
	Eprint = {1209.5778},
	Journal = {JHEP},
	Pages = {128},
	Primaryclass = {hep-ph},
	Reportnumber = {DESY-12-158},
	Slaccitation = {%%CITATION = ARXIV:1209.5778;%%},
	Title = {{Can R-parity violation hide vanilla supersymmetry at the LHC?}},
	Volume = {1301},
	Year = {2013},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/JHEP01(2013)128}}

@article{Dreiner:2012np,
	Archiveprefix = {arXiv},
	Author = {Dreiner, H.K. and Stefaniak, T.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.86.055010},
	Eprint = {1201.5014},
	Journal = {Phys.Rev.},
	Pages = {055010},
	Primaryclass = {hep-ph},
	Reportnumber = {BONN-TH-2012-01},
	Slaccitation = {%%CITATION = ARXIV:1201.5014;%%},
	Title = {{Bounds on R-parity Violation from Resonant Slepton Production at the LHC}},
	Volume = {D86},
	Year = {2012},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.86.055010}}

@article{Witten:1980sp,
	Author = {Witten, Edward},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0003-4916(80)90325-5},
	Journal = {Annals Phys.},
	Pages = {363},
	Reportnumber = {HUTP-80/A005},
	Slaccitation = {%%CITATION = APNYA,128,363;%%},
	Title = {{Large N Chiral Dynamics}},
	Volume = {128},
	Year = {1980},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0003-4916(80)90325-5}}

@article{Preskill:1990fr,
	Author = {Preskill, John},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0003-4916(91)90046-B},
	Journal = {Annals Phys.},
	Pages = {323-379},
	Reportnumber = {CALT-68-1493},
	Slaccitation = {%%CITATION = APNYA,210,323;%%},
	Title = {{Gauge anomalies in an effective field theory}},
	Volume = {210},
	Year = {1991},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0003-4916(91)90046-B}}

@article{Ookouchi:2011pv,
	Archiveprefix = {arXiv},
	Author = {Ookouchi, Yutaka},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {1107.2622},
	Primaryclass = {hep-th},
	Slaccitation = {%%CITATION = 1107.2622;%%},
	Title = {{Light Gaugino Problem in Direct Gauge Mediation}},
	Year = {2011}}

@book{Bailin:1994kx,
	Author = {David Bailin and Love, Alexander},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Edition = {1},
	Isbn = {0750302682},
	Publisher = {Taylor \& Francis},
	Title = {Supersymmetric Gauge Field Theory and String Theory},
	Year = {1994}}

@book{Terning:2006uq,
	Author = {John Terning},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Isbn = {0198567634},
	Publisher = {Oxford University Press, USA},
	Title = {Modern Supersymmetry: Dynamics and Duality},
	Year = {2006}}

@book{Wess:1992fk,
	Author = {Julius Wess and Bagger, Jonathan},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Edition = {2 Revised},
	Isbn = {0691025304},
	Publisher = {Princeton University Press},
	Title = {Supersymmetry and Supergravity},
	Year = {1992}}

@article{Pal:2010ih,
	Archiveprefix = {arXiv},
	Author = {Pal, Palash B.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {1006.1718},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 1006.1718;%%},
	Title = {{Dirac, Majorana and Weyl fermions}},
	Year = {2010}}

@book{Aitchison:SUSY,
	Author = {Ian Aitchison},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Publisher = {Cambridge University Press},
	Title = {Supersymmetry in Particle Physics: An Elementary Introduction},
	Year = {2007}}

@book{Binetruy:SUSY,
	Author = {P.M.R. Binetruy},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Publisher = {Oxfor University Press},
	Series = {Oxford Graduate Texts},
	Title = {Supersymmetry: Theory, Experiment, and Cosmology},
	Year = {2007}}

@article{Haag:1958vt,
	Author = {Haag, R.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRev.112.669},
	Journal = {Phys. Rev.},
	Pages = {669-673},
	Slaccitation = {%%CITATION = PHRVA,112,669;%%},
	Title = {{Quantum field theories with composite particles and asymptotic conditions}},
	Volume = {112},
	Year = {1958},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRev.112.669}}

@book{Cheng:2000probsol,
	Author = {Ta-Pei Cheng, Ling-Fong Li},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Publisher = {Oxford University Press},
	Title = {Gauge Theory of Elementary Particle Physics: Problems and Solutions},
	Year = {2000}}

@book{Donoghue:1994fk,
	Author = {John Donoghue and Golowich, Eugene and Holstein, Barry},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Isbn = {0521476526},
	Publisher = {Cambridge University Press},
	Title = {Dynamics of the Standard Model},
	Year = {1994}}

@article{Abel:2010vb,
	Archiveprefix = {arXiv},
	Author = {Abel, Steven and Gherghetta, Tony},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {1010.5655},
	Primaryclass = {hep-th},
	Slaccitation = {%%CITATION = 1010.5655;%%},
	Title = {{A slice of AdS$_5$ as the large N limit of Seiberg duality}},
	Year = {2010}}

@article{Abel:2010uw,
	Archiveprefix = {arXiv},
	Author = {Abel, Steven and Brummer, Felix},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1007/JHEP05(2010)070},
	Eprint = {1002.4628},
	Journal = {JHEP},
	Pages = {070},
	Primaryclass = {hep-th},
	Slaccitation = {%%CITATION = 1002.4628;%%},
	Title = {{Holographic metastability}},
	Volume = {05},
	Year = {2010},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/JHEP05(2010)070}}

@article{Abel:2009bj,
	Archiveprefix = {arXiv},
	Author = {Abel, Steven and Khoze, Valentin V.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1007/JHEP01(2010)006},
	Eprint = {0909.4105},
	Journal = {JHEP},
	Pages = {006},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 0909.4105;%%},
	Title = {{Dual unified SU(5)}},
	Volume = {01},
	Year = {2010},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/JHEP01(2010)006}}

@article{Abel:2008tx,
	Archiveprefix = {arXiv},
	Author = {Abel, Steven and Khoze, Valentin V.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1088/1126-6708/2008/11/024},
	Eprint = {0809.5262},
	Journal = {JHEP},
	Pages = {024},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 0809.5262;%%},
	Title = {{Direct Mediation, Duality and Unification}},
	Volume = {11},
	Year = {2008},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1126-6708/2008/11/024}}

@article{Gray:2008yu,
	Archiveprefix = {arXiv},
	Author = {Gray, James and Hanany, Amihay and He, Yang-Hui and Jejjala, Vishnu and Mekareeya, Noppadol},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1088/1126-6708/2008/05/099},
	Eprint = {0803.4257},
	Journal = {JHEP},
	Pages = {099},
	Primaryclass = {hep-th},
	Slaccitation = {%%CITATION = 0803.4257;%%},
	Title = {{SQCD: A Geometric Apercu}},
	Volume = {05},
	Year = {2008},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1126-6708/2008/05/099}}

@article{Krippendorf:2010ui,
	Archiveprefix = {arXiv},
	Author = {Krippendorf, Sven and Quevedo, Fernando and Schlotterer, Oliver},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {1011.1491},
	Primaryclass = {hep-th},
	Slaccitation = {%%CITATION = 1011.1491;%%},
	Title = {{Cambridge Lectures on Supersymmetry and Extra Dimensions}},
	Year = {2010}}

@article{Banks:1981nn,
	Author = {Banks, Tom and Zaks, A.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0550-3213(82)90035-9},
	Journal = {Nucl. Phys.},
	Pages = {189},
	Slaccitation = {%%CITATION = NUPHA,B196,189;%%},
	Title = {{On the Phase Structure of Vector-Like Gauge Theories with Massless Fermions}},
	Volume = {B196},
	Year = {1982},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(82)90035-9}}

@article{Seiberg:1994bz,
	Archiveprefix = {arXiv},
	Author = {Seiberg, Nathan},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.49.6857},
	Eprint = {hep-th/9402044},
	Journal = {Phys. Rev.},
	Pages = {6857-6863},
	Slaccitation = {%%CITATION = HEP-TH/9402044;%%},
	Title = {{Exact results on the space of vacua of four-dimensional SUSY gauge theories}},
	Volume = {D49},
	Year = {1994},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.49.6857}}

@article{Csaki:1996zb,
	Archiveprefix = {arXiv},
	Author = {Csaki, Csaba and Schmaltz, Martin and Skiba, Witold},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.55.7840},
	Eprint = {hep-th/9612207},
	Journal = {Phys. Rev.},
	Pages = {7840-7858},
	Slaccitation = {%%CITATION = HEP-TH/9612207;%%},
	Title = {{Confinement in N = 1 SUSY gauge theories and model building tools}},
	Volume = {D55},
	Year = {1997},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.55.7840}}

@phdthesis{Skiba:thesis,
	Author = {Witold Skiba},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	School = {{Massachusetts Institute of Technology}},
	Title = {{Strong Dynamics in Theories Beyond the Standard Model}},
	Year = {May 1997}}

@article{Frishman:1980dq,
	Author = {Frishman, Y. and Schwimmer, A. and Banks, Tom and Yankielowicz, S.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0550-3213(81)90268-6},
	Journal = {Nucl. Phys.},
	Pages = {157},
	Slaccitation = {%%CITATION = NUPHA,B177,157;%%},
	Title = {{The Axial Anomaly and the Bound State Spectrum in Confining Theories}},
	Volume = {B177},
	Year = {1981},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(81)90268-6}}

@article{Peskin:1980gc,
	Author = {Peskin, Michael Edward},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0550-3213(80)90051-6},
	Journal = {Nucl. Phys.},
	Pages = {197-233},
	Slaccitation = {%%CITATION = NUPHA,B175,197;%%},
	Title = {{The Alignment of the Vacuum in Theories of Technicolor}},
	Volume = {B175},
	Year = {1980},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(80)90051-6}}

@article{Hooft:1980xb,
	Author = {'t Hooft, (ed. ), Gerard and others},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Journal = {NATO Adv. Study Inst. Ser. B Phys.},
	Pages = {1-438},
	Slaccitation = {%%CITATION = NASBD,59,1;%%},
	Title = {{Recent Developments in Gauge Theories. Proceedings, Nato Advanced Study Institute, Cargese, France, August 26 - September 8, 1979}},
	Volume = {59},
	Year = {1980}}

@article{Dine:2010cv,
	Archiveprefix = {arXiv},
	Author = {Dine, Michael and Mason, John D.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {1012.2836},
	Primaryclass = {hep-th},
	Slaccitation = {%%CITATION = 1012.2836;%%},
	Title = {{Supersymmetry and Its Dynamical Breaking}},
	Year = {2010}}

@article{Intriligator:1994jr,
	Archiveprefix = {arXiv},
	Author = {Intriligator, Kenneth A. and Leigh, R. G. and Seiberg, N.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.50.1092},
	Eprint = {hep-th/9403198},
	Journal = {Phys. Rev.},
	Pages = {1092-1104},
	Slaccitation = {%%CITATION = HEP-TH/9403198;%%},
	Title = {{Exact superpotentials in four-dimensions}},
	Volume = {D50},
	Year = {1994},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.50.1092}}

@book{Ramond:2001,
	Author = {Pierre Ramond},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Edition = {2nd edition},
	Publisher = {Westview Press},
	Series = {Frontiers in Physics Series, Vol 74},
	Title = {Field Theory : A Modern Primer},
	Year = {2001}}

@article{Taylor:1982bp,
	Author = {Taylor, T. R. and Veneziano, G. and Yankielowicz, S.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0550-3213(83)90377-2},
	Journal = {Nucl. Phys.},
	Pages = {493},
	Slaccitation = {%%CITATION = NUPHA,B218,493;%%},
	Title = {{Supersymmetric QCD and Its Massless Limit: An Effective Lagrangian Analysis}},
	Volume = {B218},
	Year = {1983},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(83)90377-2}}

@article{Veneziano:1982ah,
	Author = {Veneziano, G. and Yankielowicz, S.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0370-2693(82)90828-0},
	Journal = {Phys. Lett.},
	Pages = {231},
	Slaccitation = {%%CITATION = PHLTA,B113,231;%%},
	Title = {{An Effective Lagrangian for the Pure N=1 Supersymmetric Yang-Mills Theory}},
	Volume = {B113},
	Year = {1982},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-2693(82)90828-0}}

@article{Berman:2002kd,
	Archiveprefix = {arXiv},
	Author = {Berman, D. S. and Rabinovici, E.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {hep-th/0210044},
	Slaccitation = {%%CITATION = HEP-TH/0210044;%%},
	Title = {{Supersymmetric gauge theories}},
	Year = {2002}}

@article{Intriligator:1994uk,
	Archiveprefix = {arXiv},
	Author = {Intriligator, Kenneth A.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0370-2693(94)90552-5},
	Eprint = {hep-th/9407106},
	Journal = {Phys. Lett.},
	Pages = {409-414},
	Slaccitation = {%%CITATION = HEP-TH/9407106;%%},
	Title = {{'Integrating in' and exact superpotentials in 4-d}},
	Volume = {B336},
	Year = {1994},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-2693(94)90552-5}}

@article{Davis:1983mz,
	Author = {Davis, Anne Christine and Dine, Michael and Seiberg, Nathan},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0370-2693(83)91332-1},
	Journal = {Phys. Lett.},
	Pages = {487},
	Slaccitation = {%%CITATION = PHLTA,B125,487;%%},
	Title = {{THE MASSLESS LIMIT OF SUPERSYMMETRIC QCD}},
	Volume = {B125},
	Year = {1983},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-2693(83)91332-1}}

@article{Siegel:1979wq,
	Author = {Siegel, Warren},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0370-2693(79)90282-X},
	Journal = {Phys. Lett.},
	Pages = {193},
	Slaccitation = {%%CITATION = PHLTA,B84,193;%%},
	Title = {{Supersymmetric Dimensional Regularization via Dimensional Reduction}},
	Volume = {B84},
	Year = {1979},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-2693(79)90282-X}}

@article{Finnell:1995dr,
	Archiveprefix = {arXiv},
	Author = {Finnell, D. and Pouliot, P.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0550-3213(95)00318-M},
	Eprint = {hep-th/9503115},
	Journal = {Nucl. Phys.},
	Pages = {225-239},
	Slaccitation = {%%CITATION = HEP-TH/9503115;%%},
	Title = {{Instanton calculations versus exact results in four- dimensional SUSY gauge theories}},
	Volume = {B453},
	Year = {1995},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(95)00318-M}}

@article{ArkaniHamed:1997mj,
	Archiveprefix = {arXiv},
	Author = {Arkani-Hamed, Nima and Murayama, Hitoshi},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {hep-th/9707133},
	Journal = {JHEP},
	Pages = {030},
	Slaccitation = {%%CITATION = HEP-TH/9707133;%%},
	Title = {{Holomorphy, rescaling anomalies and exact beta functions in supersymmetric gauge theories}},
	Volume = {06},
	Year = {2000}}

@article{Novikov:1985ic,
	Author = {Novikov, V. A. and Shifman, Mikhail A. and Vainshtein, A. I. and Zakharov, Valentin I.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0550-3213(85)90316-5},
	Journal = {Nucl. Phys.},
	Pages = {157-181},
	Slaccitation = {%%CITATION = NUPHA,B260,157;%%},
	Title = {{Supersymmetric instanton calculus: Gauge theories with matter}},
	Volume = {B260},
	Year = {1985},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(85)90316-5}}

@article{Novikov:1985rd,
	Author = {Novikov, V. A. and Shifman, Mikhail A. and Vainshtein, A. I. and Zakharov, Valentin I.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0370-2693(86)90810-5},
	Journal = {Phys. Lett.},
	Pages = {329-333},
	Slaccitation = {%%CITATION = PHLTA,B166,329;%%},
	Title = {{Beta Function in Supersymmetric Gauge Theories: Instantons Versus Traditional Approach}},
	Volume = {B166},
	Year = {1986},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-2693(86)90810-5}}

@article{ArkaniHamed:1997ut,
	Archiveprefix = {arXiv},
	Author = {Arkani-Hamed, Nima and Murayama, Hitoshi},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.57.6638},
	Eprint = {hep-th/9705189},
	Journal = {Phys. Rev.},
	Pages = {6638-6648},
	Slaccitation = {%%CITATION = HEP-TH/9705189;%%},
	Title = {{Renormalization group invariance of exact results in supersymmetric gauge theories}},
	Volume = {D57},
	Year = {1998},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.57.6638}}

@article{Minwalla:1997ka,
	Archiveprefix = {arXiv},
	Author = {Minwalla, Shiraz},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {hep-th/9712074},
	Journal = {Adv. Theor. Math. Phys.},
	Pages = {781-846},
	Slaccitation = {%%CITATION = HEP-TH/9712074;%%},
	Title = {{Restrictions imposed by superconformal invariance on quantum field theories}},
	Volume = {2},
	Year = {1998}}

@article{Bilal:1995hc,
	Archiveprefix = {arXiv},
	Author = {Bilal, Adel},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {hep-th/9601007},
	Slaccitation = {%%CITATION = HEP-TH/9601007;%%},
	Title = {{Duality in N=2 SUSY SU(2) Yang-Mills Theory: A pedagogical introduction to the work of Seiberg and Witten}},
	Year = {1995}}

@article{Bilal:2001dz,
	Archiveprefix = {arXiv},
	Author = {Bilal, Adel},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {hep-th/0106246},
	Slaccitation = {%%CITATION = HEP-TH/0106246;%%},
	Title = {{Duality in N = 2 SUSY gauge theories: Low-energy effective action and BPS spectra}},
	Year = {2001}}

@article{Bilal:2001nv,
	Archiveprefix = {arXiv},
	Author = {Bilal, Adel},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {hep-th/0101055},
	Slaccitation = {%%CITATION = HEP-TH/0101055;%%},
	Title = {{Introduction to supersymmetry}},
	Year = {2001}}

@unpublished{Argyres:globalSUSY,
	Author = {Philip Argyres},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Note = {Available on the author's website, \url{{http://www.physics.uc.edu/~argyres/661/index.html}}},
	Title = {{N=1 d=4 global supersymmetry}},
	Year = {{1996, 2001}},
	Bdsk-Url-1 = {http://www.physics.uc.edu/~argyres/661/index.html}}

@article{Witten:1983tw,
	Author = {Witten, Edward},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0550-3213(83)90063-9},
	Journal = {Nucl. Phys.},
	Pages = {422-432},
	Slaccitation = {%%CITATION = NUPHA,B223,422;%%},
	Title = {{Global Aspects of Current Algebra}},
	Volume = {B223},
	Year = {1983},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(83)90063-9}}

@article{Wess:1971yu,
	Author = {Wess, J. and Zumino, B.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0370-2693(71)90582-X},
	Journal = {Phys. Lett.},
	Pages = {95},
	Slaccitation = {%%CITATION = PHLTA,B37,95;%%},
	Title = {{Consequences of anomalous Ward identities}},
	Volume = {B37},
	Year = {1971},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-2693(71)90582-X}}

@article{Birse:1996hd,
	Archiveprefix = {arXiv},
	Author = {Birse, Michael C.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1007/s002180050105},
	Eprint = {hep-ph/9603251},
	Journal = {Z. Phys.},
	Pages = {231-246},
	Slaccitation = {%%CITATION = HEP-PH/9603251;%%},
	Title = {{Effective chiral Lagrangians for spin-1 mesons}},
	Volume = {A355},
	Year = {1996},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/s002180050105}}

@article{Georgi:1989xy,
	Author = {Georgi, Howard},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0550-3213(90)90210-5},
	Journal = {Nucl. Phys.},
	Pages = {311-330},
	Slaccitation = {%%CITATION = NUPHA,B331,311;%%},
	Title = {{Vector Realization of Chiral Symmetry}},
	Volume = {B331},
	Year = {1990},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(90)90210-5}}

@article{Georgi:1989gp,
	Author = {Georgi, H.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevLett.63.1917},
	Journal = {Phys. Rev. Lett.},
	Pages = {1917-1919},
	Slaccitation = {%%CITATION = PRLTA,63,1917;%%},
	Title = {{NEW REALIZATION OF CHIRAL SYMMETRY}},
	Volume = {63},
	Year = {1989},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.63.1917}}

@article{vandenBroek:2007kj,
	Archiveprefix = {arXiv},
	Author = {van den Broek, Korneel},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/j.cpc.2007.08.009},
	Eprint = {0705.2019},
	Journal = {Comput. Phys. Commun.},
	Pages = {52-72},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 0705.2019;%%},
	Title = {{Vscape V1.1.0: An interactive tool for metastable vacua}},
	Volume = {178},
	Year = {2008},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.cpc.2007.08.009}}

@article{Cheng:1985bj,
	Author = {Cheng, T. P. and Li, L. F.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Note = {Oxford, Uk: Clarendon ( 1984) 536 P. ( Oxford Science Publications)},
	Title = {{Gauge Theory of Elementary Particle Physics}}}

@article{Cahn:1985wk,
	Author = {Cahn, R. N.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Note = {Menlo Park, Usa: Benjamin/cummings ( 1984) 158 P. ( Frontiers In Physics, 59)},
	Title = {{SEMISIMPLE LIE ALGEBRAS AND THEIR REPRESENTATIONS}}}

@article{Georgi:1982jb,
	Author = {Georgi, H.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Journal = {Front. Phys.},
	Pages = {1-255},
	Slaccitation = {%%CITATION = FRPHA,54,1;%%},
	Title = {{LIE ALGEBRAS IN PARTICLE PHYSICS. FROM ISOSPIN TO UNIFIED THEORIES}},
	Volume = {54},
	Year = {1982}}

@article{Essig:2007xk,
	Archiveprefix = {arXiv},
	Author = {Essig, Rouven and Sinha, Kuver and Torroba, Gonzalo},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1088/1126-6708/2007/09/032},
	Eprint = {0707.0007},
	Journal = {JHEP},
	Pages = {032},
	Primaryclass = {hep-th},
	Slaccitation = {%%CITATION = 0707.0007;%%},
	Title = {{Meta-Stable Dynamical Supersymmetry Breaking Near Points of Enhanced Symmetry}},
	Volume = {09},
	Year = {2007},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1126-6708/2007/09/032}}

@article{Craig:2009hf,
	Archiveprefix = {arXiv},
	Author = {Craig, Nathaniel and Essig, Rouven and Franco, Sebastian and Kachru, Shamit and Torroba, Gonzalo},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {0911.2467},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 0911.2467;%%},
	Title = {{Dynamical Supersymmetry Breaking, with Flavor}},
	Year = {2009}}

@article{Abel:2009ze,
	Archiveprefix = {arXiv},
	Author = {Abel, Steven A. and Jaeckel, Joerg and Khoze, Valentin V.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/j.physletb.2009.11.029},
	Eprint = {0907.0658},
	Journal = {Phys. Lett.},
	Pages = {441-445},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 0907.0658;%%},
	Title = {{Gaugino versus Sfermion Masses in Gauge Mediation}},
	Volume = {B682},
	Year = {2010},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.physletb.2009.11.029}}

@article{Argurio:2009ge,
	Archiveprefix = {arXiv},
	Author = {Argurio, Riccardo and Bertolini, Matteo and Ferretti, Gabriele and Mariotti, Alberto},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {0912.0743},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 0912.0743;%%},
	Title = {{Patterns of Soft Masses from General Semi-Direct Gauge Mediation}},
	Year = {2009}}

@article{Marques:2009yu,
	Archiveprefix = {arXiv},
	Author = {Marques, Diego},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1088/1126-6708/2009/03/038},
	Eprint = {0901.1326},
	Journal = {JHEP},
	Pages = {038},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 0901.1326;%%},
	Title = {{Generalized messenger sector for gauge mediation of supersymmetry breaking and the soft spectrum}},
	Volume = {03},
	Year = {2009},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1126-6708/2009/03/038}}

@article{Murayama:2006yf,
	Archiveprefix = {arXiv},
	Author = {Murayama, Hitoshi and Nomura, Yasunori},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevLett.98.151803},
	Eprint = {hep-ph/0612186},
	Journal = {Phys. Rev. Lett.},
	Pages = {151803},
	Slaccitation = {%%CITATION = HEP-PH/0612186;%%},
	Title = {{Gauge mediation simplified}},
	Volume = {98},
	Year = {2007},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.98.151803}}

@article{Kitano:2006xg,
	Archiveprefix = {arXiv},
	Author = {Kitano, Ryuichiro and Ooguri, Hirosi and Ookouchi, Yutaka},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.75.045022},
	Eprint = {hep-ph/0612139},
	Journal = {Phys. Rev.},
	Pages = {045022},
	Slaccitation = {%%CITATION = HEP-PH/0612139;%%},
	Title = {{Direct mediation of meta-stable supersymmetry breaking}},
	Volume = {D75},
	Year = {2007},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.75.045022}}

@article{Bianchi:2007ft,
	Archiveprefix = {arXiv},
	Author = {Bianchi, Massimo and Kovacs, Stefano and Rossi, Giancarlo},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {hep-th/0703142},
	Journal = {Lect. Notes Phys.},
	Pages = {303-470},
	Slaccitation = {%%CITATION = HEP-TH/0703142;%%},
	Title = {{Instantons and supersymmetry}},
	Volume = {737},
	Year = {2008}}

@article{Shifman:1999mv,
	Archiveprefix = {arXiv},
	Author = {Shifman, Mikhail A. and Vainshtein, Arkady I.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {hep-th/9902018},
	Slaccitation = {%%CITATION = HEP-TH/9902018;%%},
	Title = {{Instantons versus supersymmetry: Fifteen years later}},
	Year = {1999}}

@book{Rajaraman:1982is,
	Author = {Rajaraman, R.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Note = {Amsterdam, Netherlands: North-holland ( 1982) 409p},
	Title = {{SOLITONS AND INSTANTONS. AN INTRODUCTION TO SOLITONS AND INSTANTONS IN QUANTUM FIELD THEORY}}}

@book{Manton:2004fk,
	Author = {Nicholas Manton and Sutcliffe, Paul},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Isbn = {0521838363},
	Publisher = {Cambridge University Press},
	Title = {Topological Solitons},
	Year = {2004}}

@article{Vandoren:2008xg,
	Archiveprefix = {arXiv},
	Author = {Vandoren, Stefan and van Nieuwenhuizen, Peter},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {0802.1862},
	Primaryclass = {hep-th},
	Slaccitation = {%%CITATION = 0802.1862;%%},
	Title = {{Lectures on instantons}},
	Year = {2008}}

@article{Affleck:1983rr,
	Author = {Affleck, Ian and Dine, Michael and Seiberg, Nathan},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevLett.51.1026},
	Journal = {Phys. Rev. Lett.},
	Pages = {1026},
	Slaccitation = {%%CITATION = PRLTA,51,1026;%%},
	Title = {{Supersymmetry Breaking by Instantons}},
	Volume = {51},
	Year = {1983},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.51.1026}}

@article{Affleck:1983mk,
	Author = {Affleck, Ian and Dine, Michael and Seiberg, Nathan},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0550-3213(84)90058-0},
	Journal = {Nucl. Phys.},
	Pages = {493-534},
	Slaccitation = {%%CITATION = NUPHA,B241,493;%%},
	Title = {{Dynamical Supersymmetry Breaking in Supersymmetric QCD}},
	Volume = {B241},
	Year = {1984},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(84)90058-0}}

@article{AlvarezGaume:1996mv,
	Archiveprefix = {arXiv},
	Author = {Alvarez-Gaume, Luis and Hassan, S. F.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {hep-th/9701069},
	Journal = {Fortsch. Phys.},
	Pages = {159-236},
	Slaccitation = {%%CITATION = HEP-TH/9701069;%%},
	Title = {{Introduction to S-duality in N = 2 supersymmetric gauge theories: A pedagogical review of the work of Seiberg and Witten}},
	Volume = {45},
	Year = {1997}}

@article{Lerche:1996xu,
	Archiveprefix = {arXiv},
	Author = {Lerche, W.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {hep-th/9611190},
	Journal = {Nucl. Phys. Proc. Suppl.},
	Pages = {83-117},
	Slaccitation = {%%CITATION = HEP-TH/9611190;%%},
	Title = {{Introduction to Seiberg-Witten theory and its stringy origin}},
	Volume = {55B},
	Year = {1997}}

@book{Mumford:2002fk,
	Address = {Berlin [u.a.]},
	Author = {David Mumford},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Edition = {3. enlarged ed. ; 3. print.},
	Isbn = {9780387569635},
	Publisher = {Springer},
	Title = {Geometric invariant theory},
	Year = {2002}}

@article{Luty:1995sd,
	Archiveprefix = {arXiv},
	Author = {Luty, Markus A. and Taylor, Washington},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.53.3399},
	Eprint = {hep-th/9506098},
	Journal = {Phys. Rev.},
	Pages = {3399-3405},
	Slaccitation = {%%CITATION = HEP-TH/9506098;%%},
	Title = {{Varieties of vacua in classical supersymmetric gauge theories}},
	Volume = {D53},
	Year = {1996},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.53.3399}}

@book{Banks:2008fk,
	Author = {Tom Banks},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Isbn = {0521850827},
	Publisher = {Cambridge University Press},
	Title = {Modern Quantum Field Theory: A Concise Introduction},
	Year = {2008}}

@article{Greiner:1996zu,
	Author = {Greiner, W. and Reinhardt, J.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Note = {Berlin, Germany: Springer (1996) 440 p},
	Title = {{Field quantization}}}

@article{Jackiw:1974cv,
	Author = {Jackiw, R.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.9.1686},
	Journal = {Phys. Rev.},
	Pages = {1686},
	Slaccitation = {%%CITATION = PHRVA,D9,1686;%%},
	Title = {{Functional evaluation of the effective potential}},
	Volume = {D9},
	Year = {1974},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.9.1686}}

@book{Ryder:1985wq,
	Author = {Ryder, L. H.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Note = {443p},
	Publisher = {Cambridge University Press},
	Title = {Quantum Field Theory},
	Year = {1985}}

@electronic{Osborn:AQFT,
	Author = {Hugh Obsorn and Stefen Gielen},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Title = {Advanced Quantum Field Theory, Lecture Notes.},
	Url = {http://www.damtp.cam.ac.uk/user/ho/Notes.pdf},
	Urldate = {2009},
	Bdsk-Url-1 = {http://www.damtp.cam.ac.uk/user/ho/Notes.pdf}}

@article{Peskin:1995ev,
	Author = {Peskin, Michael Edward and Schroeder, Daniel V.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Note = {Reading, USA: Addison-Wesley (1995) 842 p},
	Title = {{An Introduction to quantum field theory}}}

@article{Nambu:1968rr,
	Author = {Nambu, Yoichiro},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0370-2693(68)90436-X},
	Journal = {Phys. Lett.},
	Pages = {626-629},
	Slaccitation = {%%CITATION = PHLTA,B26,626;%%},
	Title = {{S Matrix in semiclassical approximation}},
	Volume = {B26},
	Year = {1968},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-2693(68)90436-X}}

@article{Srednicki:2007qs,
	Author = {Srednicki, M.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Note = {Cambridge, UK: Univ. Pr. (2007) 641 p},
	Title = {{Quantum field theory}}}

@article{Zee:2003mt,
	Author = {Zee, A.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Note = {Princeton, UK: Princeton Univ. Pr. (2003) 518 p},
	Title = {{Quantum field theory in a nutshell}}}

@article{Shifman:1986zi,
	Author = {Shifman, Mikhail A. and Vainshtein, A. I.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0550-3213(86)90451-7},
	Journal = {Nucl. Phys.},
	Pages = {456},
	Slaccitation = {%%CITATION = NUPHA,B277,456;%%},
	Title = {{Solution of the Anomaly Puzzle in SUSY Gauge Theories and the Wilson Operator Expansion}},
	Volume = {B277},
	Year = {1986},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(86)90451-7}}

@article{Csaki:2009re,
	Archiveprefix = {arXiv},
	Author = {Csaki, Csaba and Heinonen, Johannes and Hubisz, Jay and Shirman, Yuri},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.79.105016},
	Eprint = {0901.2933},
	Journal = {Phys. Rev.},
	Pages = {105016},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 0901.2933;%%},
	Title = {{Odd Decays from Even Anomalies: Gauge Mediation Signatures Without SUSY}},
	Volume = {D79},
	Year = {2009},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.79.105016}}

@article{ArkaniHamed:1997jv,
	Archiveprefix = {arXiv},
	Author = {Arkani-Hamed, Nima and March-Russell, John and Murayama, Hitoshi},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/S0550-3213(97)00573-7},
	Eprint = {hep-ph/9701286},
	Journal = {Nucl. Phys.},
	Pages = {3-32},
	Slaccitation = {%%CITATION = HEP-PH/9701286;%%},
	Title = {{Building models of gauge-mediated supersymmetry breaking without a messenger sector}},
	Volume = {B509},
	Year = {1998},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/S0550-3213(97)00573-7}}

@article{Poppitz:1996fw,
	Archiveprefix = {arXiv},
	Author = {Poppitz, Erich and Trivedi, Sandip P.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.55.5508},
	Eprint = {hep-ph/9609529},
	Journal = {Phys. Rev.},
	Pages = {5508-5519},
	Slaccitation = {%%CITATION = HEP-PH/9609529;%%},
	Title = {{New models of gauge and gravity mediated supersymmetry breaking}},
	Volume = {D55},
	Year = {1997},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.55.5508}}

@article{Murayama:1995ng,
	Archiveprefix = {arXiv},
	Author = {Murayama, Hitoshi},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0370-2693(95)00744-6},
	Eprint = {hep-th/9505082},
	Journal = {Phys. Lett.},
	Pages = {187-192},
	Slaccitation = {%%CITATION = HEP-TH/9505082;%%},
	Title = {{Studying Non-calculable Models of Dynamical Supersymmetry Breaking}},
	Volume = {B355},
	Year = {1995},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-2693(95)00744-6}}

@article{Affleck:1984xz,
	Author = {Affleck, Ian and Dine, Michael and Seiberg, Nathan},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0550-3213(85)90408-0},
	Journal = {Nucl. Phys.},
	Pages = {557},
	Slaccitation = {%%CITATION = NUPHA,B256,557;%%},
	Title = {{Dynamical Supersymmetry Breaking in Four-Dimensions and Its Phenomenological Implications}},
	Volume = {B256},
	Year = {1985},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(85)90408-0}}

@article{Dimopoulos:1996ig,
	Archiveprefix = {arXiv},
	Author = {Dimopoulos, S. and Giudice, G. F.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/S0370-2693(96)01513-4},
	Eprint = {hep-ph/9609344},
	Journal = {Phys. Lett.},
	Pages = {72-78},
	Slaccitation = {%%CITATION = HEP-PH/9609344;%%},
	Title = {{Multi-messenger theories of gauge-mediated supersymmetry breaking}},
	Volume = {B393},
	Year = {1997},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/S0370-2693(96)01513-4}}

@article{Roy:2007nz,
	Archiveprefix = {arXiv},
	Author = {Roy, Tuhin S. and Schmaltz, Martin},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.77.095008},
	Eprint = {0708.3593},
	Journal = {Phys. Rev.},
	Pages = {095008},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 0708.3593;%%},
	Title = {{A hidden solution to the mu/Bmu problem in gauge mediation}},
	Volume = {D77},
	Year = {2008},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.77.095008}}

@article{Peccei:1977hh,
	Author = {Peccei, R. D. and Quinn, Helen R.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevLett.38.1440},
	Journal = {Phys. Rev. Lett.},
	Pages = {1440-1443},
	Slaccitation = {%%CITATION = PRLTA,38,1440;%%},
	Title = {{CP Conservation in the Presence of Instantons}},
	Volume = {38},
	Year = {1977},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.38.1440}}

@article{Csaki:1996ks,
	Archiveprefix = {arXiv},
	Author = {Csaki, Csaba},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1142/S021773239600062X},
	Eprint = {hep-ph/9606414},
	Journal = {Mod. Phys. Lett.},
	Pages = {599},
	Slaccitation = {%%CITATION = HEP-PH/9606414;%%},
	Title = {{The minimal supersymmetric standard model (MSSM)}},
	Volume = {A11},
	Year = {1996},
	Bdsk-Url-1 = {http://dx.doi.org/10.1142/S021773239600062X}}

@article{Kim:1983dt,
	Author = {Kim, Jihn E. and Nilles, Hans Peter},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1016/0370-2693(84)91890-2},
	Journal = {Phys. Lett.},
	Pages = {150},
	Slaccitation = {%%CITATION = PHLTA,B138,150;%%},
	Title = {{The mu Problem and the Strong CP Problem}},
	Volume = {B138},
	Year = {1984},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-2693(84)91890-2}}

@article{Hisano:1997ua,
	Archiveprefix = {arXiv},
	Author = {Hisano, J. and Shifman, Mikhail A.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1103/PhysRevD.56.5475},
	Eprint = {hep-ph/9705417},
	Journal = {Phys. Rev.},
	Pages = {5475-5482},
	Slaccitation = {%%CITATION = HEP-PH/9705417;%%},
	Title = {{Exact results for soft supersymmetry breaking parameters in supersymmetric gauge theories}},
	Volume = {D56},
	Year = {1997},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.56.5475}}

@article{Burgess:2007pt,
	Archiveprefix = {arXiv},
	Author = {Burgess, C. P.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Doi = {10.1146/annurev.nucl.56.080805.140508},
	Eprint = {hep-th/0701053},
	Journal = {Ann. Rev. Nucl. Part. Sci.},
	Pages = {329-362},
	Slaccitation = {%%CITATION = HEP-TH/0701053;%%},
	Title = {{Introduction to effective field theory}},
	Volume = {57},
	Year = {2007},
	Bdsk-Url-1 = {http://dx.doi.org/10.1146/annurev.nucl.56.080805.140508}}

@article{Wells:2009ph,
	Abstract = {These lectures focus on the structure of various Higgs boson theories. Topics in the first lectures include: mass generation in chiral theories, spontaneous symmetry breaking, neutrino masses, perturbative unitarity, vacuum stability, vacuum alignment, flavor changing neutral current solutions with multiple Higgs doublets, analysis of type I theory with Z2 symmetry, and rephasing symmetries. After an Essay on the Hierarchy Problem, additional topics are covered that more directly relate to naturalness of the electroweak theory. Emphasis is on their connection to Higgs boson physics. Topics in these later lectures include: supersymmetry, supersymmetric Higgs sector in the Runge basis, leading-order radiative corrections of supersymmetric light Higgs boson mass, theories of extra dimensions, and radion mixing with the Higgs boson in warped extra dimensions. And finally, one lecture is devoted to Higgs boson connections to the hidden sector.},
	Author = {James D. Wells},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:12 +0000},
	Eprint = {0909.4541v1},
	Month = {09},
	Title = {Lectures on Higgs Boson Physics in the Standard Model and Beyond},
	Url = {http://arxiv.org/abs/0909.4541v1},
	Year = {2009},
	Bdsk-Url-1 = {http://arxiv.org/abs/0909.4541v1}}

@article{Seiberg:1993vc,
	Archiveprefix = {arXiv},
	Author = {Seiberg, Nathan},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:13 +0000},
	Doi = {10.1016/0370-2693(93)91541-T},
	Eprint = {hep-ph/9309335},
	Journal = {Phys. Lett.},
	Pages = {469-475},
	Slaccitation = {%%CITATION = HEP-PH/9309335;%%},
	Title = {{Naturalness Versus Supersymmetric Non-renormalization Theorems}},
	Volume = {B318},
	Year = {1993},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-2693(93)91541-T}}

@article{Murayama:1997pb,
	Archiveprefix = {arXiv},
	Author = {Murayama, Hitoshi},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:13 +0000},
	Doi = {10.1103/PhysRevLett.79.18},
	Eprint = {hep-ph/9705271},
	Journal = {Phys. Rev. Lett.},
	Pages = {18-21},
	Slaccitation = {%%CITATION = HEP-PH/9705271;%%},
	Title = {{A Model of direct gauge mediation}},
	Volume = {79},
	Year = {1997},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.79.18}}

@article{Giudice:1997ni,
	Archiveprefix = {arXiv},
	Author = {Giudice, G. F. and Rattazzi, R.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:13 +0000},
	Doi = {10.1016/S0550-3213(97)00647-0},
	Eprint = {hep-ph/9706540},
	Journal = {Nucl. Phys.},
	Pages = {25-44},
	Slaccitation = {%%CITATION = HEP-PH/9706540;%%},
	Title = {{Extracting Supersymmetry-Breaking Effects from Wave- Function Renormalization}},
	Volume = {B511},
	Year = {1998},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/S0550-3213(97)00647-0}}

@article{Martin:1996zb,
	Archiveprefix = {arXiv},
	Author = {Martin, Stephen P.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:13 +0000},
	Doi = {10.1103/PhysRevD.55.3177},
	Eprint = {hep-ph/9608224},
	Journal = {Phys. Rev.},
	Pages = {3177-3187},
	Slaccitation = {%%CITATION = HEP-PH/9608224;%%},
	Title = {{Generalized messengers of supersymmetry breaking and the sparticle mass spectrum}},
	Volume = {D55},
	Year = {1997},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.55.3177}}

@article{Izawa:1996pk,
	Archiveprefix = {arXiv},
	Author = {Izawa, Ken-Iti and Yanagida, Tsutomu},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:13 +0000},
	Doi = {10.1143/PTP.95.829},
	Eprint = {hep-th/9602180},
	Journal = {Prog. Theor. Phys.},
	Pages = {829-830},
	Slaccitation = {%%CITATION = HEP-TH/9602180;%%},
	Title = {{Dynamical Supersymmetry Breaking in Vector-like Gauge Theories}},
	Volume = {95},
	Year = {1996},
	Bdsk-Url-1 = {http://dx.doi.org/10.1143/PTP.95.829}}

@article{Intriligator:dy,
	Abstract = {Supersymmetry breaking by the quantum deformation of a classical moduli space is considered. A simple, non-chiral, renormalizable model is presented to illustrate this mechanism. The well known, chiral, $SU(3) \times SU(2)$ model and its generalizations are shown to break supersymmetry by this mechanism in the limit $\Lambda_2 \gg \Lambda_3$. Other supersymmetry breaking models, with classical flat directions that are only lifted quantum mechanically, are presented. Finally, by integrating in vector matter, the strongly coupled region of chiral models with a dynamically generated superpotential is shown to be continuously connected to a weakly coupled description in terms of confined degrees of freedom, with supersymmetry broken at tree level.},
	Author = {Kenneth Intriligator and Scott Thomas},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:13 +0000},
	Eprint = {hep-th/9603158v1},
	Title = {Dynamical Supersymmetry Breaking on Quantum Moduli Spaces},
	Url = {http://arxiv.org/abs/hep-th/9603158v1},
	Bdsk-Url-1 = {http://arxiv.org/abs/hep-th/9603158v1}}

@article{Nappi:1982hm,
	Author = {Nappi, Chiara R. and Ovrut, Burt A.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:13 +0000},
	Doi = {10.1016/0370-2693(82)90418-X},
	Journal = {Phys. Lett.},
	Pages = {175},
	Slaccitation = {%%CITATION = PHLTA,B113,175;%%},
	Title = {{Supersymmetric Extension of the SU(3) x SU(2) x U(1) Model}},
	Volume = {B113},
	Year = {1982},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-2693(82)90418-X}}

@article{Dine:1981gu,
	Author = {Dine, Michael and Fischler, Willy},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:13 +0000},
	Doi = {10.1016/0370-2693(82)91241-2},
	Journal = {Phys. Lett.},
	Pages = {227},
	Slaccitation = {%%CITATION = PHLTA,B110,227;%%},
	Title = {{A Phenomenological Model of Particle Physics Based on Supersymmetry}},
	Volume = {B110},
	Year = {1982},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-2693(82)91241-2}}

@article{Rattazzi:1997nr,
	Author = {Rattazzi, R.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:13 +0000},
	Note = {Prepared for Trieste Conference on Phenomenological Aspects of Superstring Theories, Trieste, Italy, 2-4 Oct 1997},
	Title = {{Supersymmetry breaking effects by analytic continuation into superspace}}}

@article{Seiberg:2008qj,
	Archiveprefix = {arXiv},
	Author = {Seiberg, Nathan and Volansky, Tomer and Wecht, Brian},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:13 +0000},
	Doi = {10.1088/1126-6708/2008/11/004},
	Eprint = {0809.4437},
	Journal = {JHEP},
	Pages = {004},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 0809.4437;%%},
	Title = {{Semi-direct Gauge Mediation}},
	Volume = {11},
	Year = {2008},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1126-6708/2008/11/004}}

@article{Cheung:2007es,
	Archiveprefix = {arXiv},
	Author = {Cheung, Clifford and Fitzpatrick, A. Liam and Shih, David},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:13 +0000},
	Doi = {10.1088/1126-6708/2008/07/054},
	Eprint = {0710.3585},
	Journal = {JHEP},
	Pages = {054},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 0710.3585;%%},
	Title = {{(Extra)Ordinary Gauge Mediation}},
	Volume = {07},
	Year = {2008},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1126-6708/2008/07/054}}

@article{Dine:1993yw,
	Archiveprefix = {arXiv},
	Author = {Dine, Michael and Nelson, Ann E.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:13 +0000},
	Doi = {10.1103/PhysRevD.48.1277},
	Eprint = {hep-ph/9303230},
	Journal = {Phys. Rev.},
	Pages = {1277-1287},
	Slaccitation = {%%CITATION = HEP-PH/9303230;%%},
	Title = {{Dynamical supersymmetry breaking at low-energies}},
	Volume = {D48},
	Year = {1993},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.48.1277}}

@article{Giudice:1998bp,
	Archiveprefix = {arXiv},
	Author = {Giudice, G. F. and Rattazzi, R.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:13 +0000},
	Doi = {10.1016/S0370-1573(99)00042-3},
	Eprint = {hep-ph/9801271},
	Journal = {Phys. Rept.},
	Pages = {419-499},
	Slaccitation = {%%CITATION = HEP-PH/9801271;%%},
	Title = {{Theories with gauge-mediated supersymmetry breaking}},
	Volume = {322},
	Year = {1999},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/S0370-1573(99)00042-3}}

@article{Witten:1981kv,
	Author = {Witten, Edward},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:13 +0000},
	Doi = {10.1016/0370-2693(81)90885-6},
	Journal = {Phys. Lett.},
	Pages = {267},
	Slaccitation = {%%CITATION = PHLTA,B105,267;%%},
	Title = {{Mass Hierarchies in Supersymmetric Theories}},
	Volume = {B105},
	Year = {1981},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-2693(81)90885-6}}

@article{Intriligator:2008fe,
	Archiveprefix = {arXiv},
	Author = {Intriligator, Kenneth and Shih, David and Sudano, Matthew},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:13 +0000},
	Doi = {10.1088/1126-6708/2009/03/106},
	Eprint = {0809.3981},
	Journal = {JHEP},
	Pages = {106},
	Primaryclass = {hep-th},
	Slaccitation = {%%CITATION = 0809.3981;%%},
	Title = {{Surveying Pseudomoduli: the Good, the Bad and the Incalculable}},
	Volume = {03},
	Year = {2009},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1126-6708/2009/03/106}}

@article{Coleman:1973jx,
	Author = {Coleman, Sidney R. and Weinberg, Erick J.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:13 +0000},
	Doi = {10.1103/PhysRevD.7.1888},
	Journal = {Phys. Rev.},
	Pages = {1888-1910},
	Slaccitation = {%%CITATION = PHRVA,D7,1888;%%},
	Title = {{Radiative Corrections as the Origin of Spontaneous Symmetry Breaking}},
	Volume = {D7},
	Year = {1973},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.7.1888}}

@article{Ray:2006wk,
	Archiveprefix = {arXiv},
	Author = {Ray, Sebastien},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:13 +0000},
	Doi = {10.1016/j.physletb.2006.09.009},
	Eprint = {hep-th/0607172},
	Journal = {Phys. Lett.},
	Pages = {137-141},
	Slaccitation = {%%CITATION = HEP-TH/0607172;%%},
	Title = {{Some properties of meta-stable supersymmetry-breaking vacua in Wess-Zumino models}},
	Volume = {B642},
	Year = {2006},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.physletb.2006.09.009}}

@article{Dine:2007zp,
	Author = {Dine, M.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:13 +0000},
	Note = {Cambridge, UK: Cambridge Univ. Pr. (2007) 515 p},
	Title = {{Supersymmetry and string theory: Beyond the standard model}}}

@article{Dine:2009gy,
	Archiveprefix = {arXiv},
	Author = {Dine, Michael},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:13 +0000},
	Doi = {10.1016/j.nuclphysbps.2009.07.044},
	Eprint = {0901.1713},
	Journal = {Nucl. Phys. Proc. Suppl.},
	Pages = {40-60},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 0901.1713;%%},
	Title = {{Supersymmetry Breaking at Low Energies}},
	Volume = {192-193},
	Year = {2009},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.nuclphysbps.2009.07.044}}

@article{Banks:1988yz,
	Author = {Banks, Tom and Dixon, Lance J.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:13 +0000},
	Doi = {10.1016/0550-3213(88)90523-8},
	Journal = {Nucl. Phys.},
	Pages = {93-108},
	Slaccitation = {%%CITATION = NUPHA,B307,93;%%},
	Title = {{Constraints on String Vacua with Space-Time Supersymmetry}},
	Volume = {B307},
	Year = {1988},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(88)90523-8}}

@article{Csaki:2006wi,
	Archiveprefix = {arXiv},
	Author = {Csaki, Csaba and Shirman, Yuri and Terning, John},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:13 +0000},
	Eprint = {hep-ph/0612241},
	Journal = {JHEP},
	Pages = {099},
	Slaccitation = {%%CITATION = HEP-PH/0612241;%%},
	Title = {{A simple model of low-scale direct gauge mediation}},
	Volume = {05},
	Year = {2007}}

@article{Barnard:2009ir,
	Archiveprefix = {arXiv},
	Author = {Barnard, James},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:13 +0000},
	Eprint = {0910.4047},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 0910.4047;%%},
	Title = {{Tree Level Metastability and Gauge Mediation in Baryon Deformed SQCD}},
	Year = {2009}}

@article{Benakli:2009mk,
	Archiveprefix = {arXiv},
	Author = {Benakli, K. and Goodsell, M. D.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:13 +0000},
	Eprint = {0909.0017},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 0909.0017;%%},
	Title = {{Dirac Gauginos and Kinetic Mixing}},
	Year = {2009}}

@article{Dimopoulos:1997ww,
	Archiveprefix = {arXiv},
	Author = {Dimopoulos, S. and Dvali, G. R. and Rattazzi, R. and Giudice, G. F.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:13 +0000},
	Doi = {10.1016/S0550-3213(97)00603-2},
	Eprint = {hep-ph/9705307},
	Journal = {Nucl. Phys.},
	Pages = {12-38},
	Slaccitation = {%%CITATION = HEP-PH/9705307;%%},
	Title = {{Dynamical soft terms with unbroken supersymmetry}},
	Volume = {B510},
	Year = {1998},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/S0550-3213(97)00603-2}}

@article{Ellis:1982vi,
	Author = {Ellis, John R. and Llewellyn Smith, C. H. and Ross, Graham G.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:13 +0000},
	Doi = {10.1016/0370-2693(82)90482-8},
	Journal = {Phys. Lett.},
	Pages = {227},
	Slaccitation = {%%CITATION = PHLTA,B114,227;%%},
	Title = {{WILL THE UNIVERSE BECOME SUPERSYMMETRIC?}},
	Volume = {B114},
	Year = {1982},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-2693(82)90482-8}}

@article{Bagger:1994hh,
	Archiveprefix = {arXiv},
	Author = {Bagger, Jonathan and Poppitz, Erich and Randall, Lisa},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:13 +0000},
	Doi = {10.1016/0550-3213(94)90123-6},
	Eprint = {hep-ph/9405345},
	Journal = {Nucl. Phys.},
	Pages = {3-18},
	Slaccitation = {%%CITATION = HEP-PH/9405345;%%},
	Title = {{The R axion from dynamical supersymmetry breaking}},
	Volume = {B426},
	Year = {1994},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(94)90123-6}}

@article{Callan:1977pt,
	Author = {Callan, Jr. , Curtis G. and Coleman, Sidney R.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:13 +0000},
	Doi = {10.1103/PhysRevD.16.1762},
	Journal = {Phys. Rev.},
	Pages = {1762-1768},
	Slaccitation = {%%CITATION = PHRVA,D16,1762;%%},
	Title = {{The Fate of the False Vacuum. 2. First Quantum Corrections}},
	Volume = {D16},
	Year = {1977},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.16.1762}}

@article{Coleman:1977py,
	Author = {Coleman, Sidney R.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:13 +0000},
	Doi = {10.1103/PhysRevD.15.2929},
	Journal = {Phys. Rev.},
	Pages = {2929-2936},
	Slaccitation = {%%CITATION = PHRVA,D15,2929;%%},
	Title = {{The Fate of the False Vacuum. 1. Semiclassical Theory}},
	Volume = {D15},
	Year = {1977},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.15.2929}}

@article{Shadmi:1999jy,
	Archiveprefix = {arXiv},
	Author = {Shadmi, Yael and Shirman, Yuri},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:13 +0000},
	Doi = {10.1103/RevModPhys.72.25},
	Eprint = {hep-th/9907225},
	Journal = {Rev. Mod. Phys.},
	Pages = {25-64},
	Slaccitation = {%%CITATION = HEP-TH/9907225;%%},
	Title = {{Dynamical supersymmetry breaking}},
	Volume = {72},
	Year = {2000},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/RevModPhys.72.25}}

@article{Poppitz:1998vd,
	Archiveprefix = {arXiv},
	Author = {Poppitz, Erich and Trivedi, Sandip P.},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:13 +0000},
	Doi = {10.1146/annurev.nucl.48.1.307},
	Eprint = {hep-th/9803107},
	Journal = {Ann. Rev. Nucl. Part. Sci.},
	Pages = {307-350},
	Slaccitation = {%%CITATION = HEP-TH/9803107;%%},
	Title = {{Dynamical supersymmetry breaking}},
	Volume = {48},
	Year = {1998},
	Bdsk-Url-1 = {http://dx.doi.org/10.1146/annurev.nucl.48.1.307}}

@article{Witten:1982df,
	Author = {Witten, Edward},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:13 +0000},
	Doi = {10.1016/0550-3213(82)90071-2},
	Journal = {Nucl. Phys.},
	Pages = {253},
	Slaccitation = {%%CITATION = NUPHA,B202,253;%%},
	Title = {{Constraints on Supersymmetry Breaking}},
	Volume = {B202},
	Year = {1982},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(82)90071-2}}

@article{Witten:1981nf,
	Author = {Witten, Edward},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:13 +0000},
	Doi = {10.1016/0550-3213(81)90006-7},
	Journal = {Nucl. Phys.},
	Pages = {513},
	Slaccitation = {%%CITATION = NUPHA,B188,513;%%},
	Title = {{Dynamical Breaking of Supersymmetry}},
	Volume = {B188},
	Year = {1981},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(81)90006-7}}

@article{Giveon:2009yu,
	Archiveprefix = {arXiv},
	Author = {Giveon, Amit and Katz, Andrey and Komargodski, Zohar},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:13 +0000},
	Doi = {10.1088/1126-6708/2009/07/099},
	Eprint = {0905.3387},
	Journal = {JHEP},
	Pages = {099},
	Primaryclass = {hep-th},
	Slaccitation = {%%CITATION = 0905.3387;%%},
	Title = {{Uplifted Metastable Vacua and Gauge Mediation in SQCD}},
	Volume = {07},
	Year = {2009},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1126-6708/2009/07/099}}

@article{Intriligator:2006dd,
	Archiveprefix = {arXiv},
	Author = {Intriligator, Kenneth A. and Seiberg, Nathan and Shih, David},
	Date-Added = {2016-02-07 22:23:12 +0000},
	Date-Modified = {2016-02-07 22:23:13 +0000},
	Eprint = {hep-th/0602239},
	Journal = {JHEP},
	Pages = {021},
	Slaccitation = {%%CITATION = HEP-TH/0602239;%%},
	Title = {{Dynamical SUSY breaking in meta-stable vacua}},
	Volume = {04},
	Year = {2006}}

@mastersthesis{coserthesis,
	Author = {{Andrea Coser}},
	Note = {\url{www.infn.it/thesis/PDF/getfile.php?filename=4888-Coser-specialistica.pdf}},
	School = {{University of Padua}},
	Title = {{Non-linear Realizations of Supersymmetry}},
	Year = {2010}}

@mastersthesis{budinekthesis,
	Author = {{Radomir Budinek}},
	Note = {\url{http://www-ucjf.troja.mff.cuni.cz/diploma_theses/budinek_dipl.ps}},
	School = {{Charles University in Prague}},
	Title = {{Non-supersymmetric extensions of the standard model of electroweak interactions}},
	Year = {2004}}

@article{Gavela:2016bzc,
	Archiveprefix = {arXiv},
	Author = {Gavela, B. M. and Jenkins, E. E. and Manohar, A. V. and Merlo, L.},
	Eprint = {1601.07551},
	Primaryclass = {hep-ph},
	Reportnumber = {CERN-TH-2016-015, FTUAM-16-2, IFT-UAM-CSIC-16-006},
	Slaccitation = {%%CITATION = ARXIV:1601.07551;%%},
	Title = {{Analysis of General Power Counting Rules in Effective Field Theory}},
	Year = {2016}}

@article{La:1996pq,
	Archiveprefix = {arXiv},
	Author = {La, HoSeong},
	Eprint = {hep-th/9608148},
	Journal = {Submitted to: Nucl. Phys. B},
	Primaryclass = {hep-th},
	Reportnumber = {MIT-CTP-2557},
	Slaccitation = {%%CITATION = HEP-TH/9608148;%%},
	Title = {{Dilatations revisited}},
	Year = {1996}}

@article{Chatrchyan:2013uxa,
	Archiveprefix = {arXiv},
	Author = {Chatrchyan, Serguei and others},
	Collaboration = {CMS},
	Doi = {10.1016/j.physletb.2014.01.006},
	Eprint = {1311.7667},
	Journal = {Phys.Lett.},
	Pages = {149-171},
	Primaryclass = {hep-ex},
	Reportnumber = {CMS-B2G-12-015, CERN-PH-EP-2013-215},
	Slaccitation = {%%CITATION = ARXIV:1311.7667;%%},
	Title = {{Inclusive search for a vector-like T quark with charge $\frac{2}{3}$ in pp collisions at $\sqrt{s}$ = 8 TeV}},
	Volume = {B729},
	Year = {2014},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.physletb.2014.01.006}}

@article{Halkiadakis:2014qda,
	Archiveprefix = {arXiv},
	Author = {Halkiadakis, Eva and Redlinger, George and Shih, David},
	Doi = {10.1146/annurev-nucl-102313-025632},
	Eprint = {1411.1427},
	Journal = {Ann.Rev.Nucl.Part.Sci.},
	Pages = {319-342},
	Primaryclass = {hep-ex},
	Slaccitation = {%%CITATION = ARXIV:1411.1427;%%},
	Title = {{Status and Implications of Beyond-the-Standard-Model Searches at the LHC}},
	Volume = {64},
	Year = {2014},
	Bdsk-Url-1 = {http://dx.doi.org/10.1146/annurev-nucl-102313-025632}}

@article{Perelstein:2003wd,
	Archiveprefix = {arXiv},
	Author = {Perelstein, Maxim and Peskin, Michael E. and Pierce, Aaron},
	Doi = {10.1103/PhysRevD.69.075002},
	Eprint = {hep-ph/0310039},
	Journal = {Phys.Rev.},
	Pages = {075002},
	Primaryclass = {hep-ph},
	Reportnumber = {SLAC-PUB-10185},
	Slaccitation = {%%CITATION = HEP-PH/0310039;%%},
	Title = {{Top quarks and electroweak symmetry breaking in little Higgs models}},
	Volume = {D69},
	Year = {2004},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.69.075002}}

@article{Coradeschi:2013gda,
	Archiveprefix = {arXiv},
	Author = {Coradeschi, Francesco and Lodone, Paolo and Pappadopulo, Duccio and Rattazzi, Riccardo and Vitale, Lorenzo},
	Doi = {10.1007/JHEP11(2013)057},
	Eprint = {1306.4601},
	Journal = {JHEP},
	Pages = {057},
	Primaryclass = {hep-th},
	Slaccitation = {%%CITATION = ARXIV:1306.4601;%%},
	Title = {{A naturally light dilaton}},
	Volume = {1311},
	Year = {2013},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/JHEP11(2013)057}}

@article{Bellazzini:2013fga,
	Archiveprefix = {arXiv},
	Author = {Bellazzini, Brando and Csaki, Csaba and Hubisz, Jay and Serra, Javi and Terning, John},
	Doi = {10.1140/epjc/s10052-014-2790-x},
	Eprint = {1305.3919},
	Journal = {Eur.Phys.J.},
	Pages = {2790},
	Primaryclass = {hep-th},
	Slaccitation = {%%CITATION = ARXIV:1305.3919;%%},
	Title = {{A Naturally Light Dilaton and a Small Cosmological Constant}},
	Volume = {C74},
	Year = {2014},
	Bdsk-Url-1 = {http://dx.doi.org/10.1140/epjc/s10052-014-2790-x}}

@article{Chacko:2012sy,
	Archiveprefix = {arXiv},
	Author = {Chacko, Zackaria and Mishra, Rashmish K.},
	Doi = {10.1103/PhysRevD.87.115006},
	Eprint = {1209.3022},
	Journal = {Phys.Rev.},
	Number = {11},
	Pages = {115006},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1209.3022;%%},
	Title = {{Effective Theory of a Light Dilaton}},
	Volume = {D87},
	Year = {2013},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.87.115006}}

@article{Vecchi:2010gj,
	Archiveprefix = {arXiv},
	Author = {Vecchi, Luca},
	Doi = {10.1103/PhysRevD.82.076009},
	Eprint = {1002.1721},
	Journal = {Phys.Rev.},
	Pages = {076009},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1002.1721;%%},
	Title = {{Phenomenology of a light scalar: the dilaton}},
	Volume = {D82},
	Year = {2010},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.82.076009}}

@article{Fan:2008jk,
	Archiveprefix = {arXiv},
	Author = {Fan, JiJi and Goldberger, Walter D. and Ross, Andreas and Skiba, Witold},
	Doi = {10.1103/PhysRevD.79.035017},
	Eprint = {0803.2040},
	Journal = {Phys.Rev.},
	Pages = {035017},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:0803.2040;%%},
	Title = {{Standard Model couplings and collider signatures of a light scalar}},
	Volume = {D79},
	Year = {2009},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.79.035017}}

@article{Goldberger:2008zz,
	Archiveprefix = {arXiv},
	Author = {Goldberger, Walter D. and Grinstein, Benjamin and Skiba, Witold},
	Doi = {10.1103/PhysRevLett.100.111802},
	Eprint = {0708.1463},
	Journal = {Phys.Rev.Lett.},
	Pages = {111802},
	Primaryclass = {hep-ph},
	Reportnumber = {UCSD-PTH-07-09},
	Slaccitation = {%%CITATION = ARXIV:0708.1463;%%},
	Title = {{Distinguishing the Higgs boson from the dilaton at the Large Hadron Collider}},
	Volume = {100},
	Year = {2008},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.100.111802}}

@article{Roy:2005hg,
	Archiveprefix = {arXiv},
	Author = {Roy, Tuhin S. and Schmaltz, Martin},
	Doi = {10.1088/1126-6708/2006/01/149},
	Eprint = {hep-ph/0509357},
	Journal = {JHEP},
	Pages = {149},
	Primaryclass = {hep-ph},
	Reportnumber = {BUHEP-05-13},
	Slaccitation = {%%CITATION = HEP-PH/0509357;%%},
	Title = {{Naturally heavy superpartners and a little Higgs}},
	Volume = {0601},
	Year = {2006},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1126-6708/2006/01/149}}

@article{Berezhiani:2005pb,
	Archiveprefix = {arXiv},
	Author = {Berezhiani, Zurab and Chankowski, Piotr H. and Falkowski, Adam and Pokorski, Stefan},
	Doi = {10.1103/PhysRevLett.96.031801},
	Eprint = {hep-ph/0509311},
	Journal = {Phys.Rev.Lett.},
	Pages = {031801},
	Primaryclass = {hep-ph},
	Reportnumber = {IFT-23-2005, DESY-05-193, CERN-PH-TH-2005-179},
	Slaccitation = {%%CITATION = HEP-PH/0509311;%%},
	Title = {{Double protection of the Higgs potential in a supersymmetric little Higgs model}},
	Volume = {96},
	Year = {2006},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.96.031801}}

@article{Birkedal:2004xi,
	Archiveprefix = {arXiv},
	Author = {Birkedal, Andreas and Chacko, Z. and Gaillard, Mary K.},
	Doi = {10.1088/1126-6708/2004/10/036},
	Eprint = {hep-ph/0404197},
	Journal = {JHEP},
	Pages = {036},
	Primaryclass = {hep-ph},
	Reportnumber = {UFIFT-HEP-04-5, CLNS-04-1872, UCB-PTH-04-11, LBNL-54921, CLNS04-1872},
	Slaccitation = {%%CITATION = HEP-PH/0404197;%%},
	Title = {{Little supersymmetry and the supersymmetric little hierarchy problem}},
	Volume = {0410},
	Year = {2004},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1126-6708/2004/10/036}}

@article{Kahn:2012as,
	Archiveprefix = {arXiv},
	Author = {Kahn, Yonatan and Thaler, Jesse},
	Doi = {10.1007/JHEP07(2012)007},
	Eprint = {1202.5491},
	Journal = {JHEP},
	Pages = {007},
	Primaryclass = {hep-ph},
	Reportnumber = {MIT-CTP-4346},
	Slaccitation = {%%CITATION = ARXIV:1202.5491;%%},
	Title = {{Locality in Theory Space}},
	Volume = {1207},
	Year = {2012},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/JHEP07(2012)007}}

@unpublished{ICTP2012School,
	Author = {{K.~Agashe, C.~Grojean, R.~Rattazzi, and M.~Serone (organizers)}},
	Month = {January},
	Note = {\textsc{ictp} \textsc{smr} 2326. Lecture notes and videos available online, \url{http://indico.ictp.it/event/a11150/overview}},
	Title = {{School on Strongly Coupled Physics Beyond the Standard Model}},
	Year = {2012}}

@unpublished{PreSUSY2015,
	Author = {{T.~Gherghetta}},
	Date-Modified = {2016-02-23 16:57:03 +0000},
	Month = {August},
	Note = {UC~Davis. Lecture notes available online, \url{http://particle.physics.ucdavis.edu/seminars/lib/exe/fetch.php?media=2015:aug:gherghetta.pdf}},
	Title = {{Pre-SUSY 2015: Composite Higgs}},
	Year = {2015}}

@unpublished{TaitKK,
	Author = {{Tim M.P.~Tait}},
	Date-Added = {2015-05-17 01:40:15 +0000},
	Date-Modified = {2015-05-17 01:41:38 +0000},
	Month = {November},
	Note = {ANL-HEP-CP-04-130, lecture at Northwestern University as part of the ``Mini Workshop on $Z'$ Searches.'' Not available online, but we encourage the author to post them.},
	Title = {{Basic Lectures on Kaluza-Klein Decomposition}},
	Year = {2004}}

@article{Agashe:2014jca,
	Archiveprefix = {arXiv},
	Author = {Agashe, Kaustubh and Azatov, Aleksandr and Cui, Yanou and Randall, Lisa and Son, Minho},
	Eprint = {1412.6468},
	Primaryclass = {hep-ph},
	Reportnumber = {UMD-PP-014-020, CERN-PH-TH-2014-238},
	Slaccitation = {%%CITATION = ARXIV:1412.6468;%%},
	Title = {{Warped Dipole Completed, with a Tower of Higgs Bosons}},
	Year = {2014}}

@article{deGouvea:2014xba,
	Archiveprefix = {arXiv},
	Author = {de Gouvea, Andre and Hernandez, Daniel and Tait, Tim M. P.},
	Eprint = {1402.2658},
	Primaryclass = {hep-ph},
	Reportnumber = {NUHEP-TH-14-01, UCI-HEP-TR-2013-20},
	Slaccitation = {%%CITATION = ARXIV:1402.2658;%%},
	Title = {{Criteria for Natural Hierarchies}},
	Year = {2014}}

@article{Seiberg:1994pq,
	Archiveprefix = {arXiv},
	Author = {Seiberg, N.},
	Doi = {10.1016/0550-3213(94)00023-8},
	Eprint = {hep-th/9411149},
	Journal = {Nucl.Phys.},
	Pages = {129-146},
	Primaryclass = {hep-th},
	Reportnumber = {RU-94-82, IASSNS-HEP-94-98},
	Slaccitation = {%%CITATION = HEP-TH/9411149;%%},
	Title = {{Electric--magnetic Duality in Supersymmetric Nonabelian Gauge Theories}},
	Volume = {B435},
	Year = {1995},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(94)00023-8}}

@article{Craig:2011ev,
	Archiveprefix = {arXiv},
	Author = {Craig, Nathaniel and Stolarski, Daniel and Thaler, Jesse},
	Doi = {10.1007/JHEP11(2011)145},
	Eprint = {1106.2164},
	Journal = {JHEP},
	Pages = {145},
	Primaryclass = {hep-ph},
	Reportnumber = {RUNHETC-2011-13, UMD-PP-11-007, MIT-CTP-4271},
	Slaccitation = {%%CITATION = ARXIV:1106.2164;%%},
	Title = {{A Fat Higgs with a Magnetic Personality}},
	Volume = {1111},
	Year = {2011},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/JHEP11(2011)145}}

@article{Csaki:2011xn,
	Archiveprefix = {arXiv},
	Author = {Csaki, Csaba and Shirman, Yuri and Terning, John},
	Doi = {10.1103/PhysRevD.84.095011},
	Eprint = {1106.3074},
	Journal = {Phys.Rev.},
	Pages = {095011},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1106.3074;%%},
	Title = {{A Seiberg Dual for the Mssm: Partially Composite W and Z}},
	Volume = {D84},
	Year = {2011},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.84.095011}}

@article{Csaki:2012fh,
	Archiveprefix = {arXiv},
	Author = {Csaki, Csaba and Randall, Lisa and Terning, John},
	Doi = {10.1103/PhysRevD.86.075009},
	Eprint = {1201.1293},
	Journal = {Phys.Rev.},
	Pages = {075009},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1201.1293;%%},
	Title = {{Light Stops from Seiberg Duality}},
	Volume = {D86},
	Year = {2012},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.86.075009}}

@article{Intriligator:1995au,
	Archiveprefix = {arXiv},
	Author = {Intriligator, Kenneth A. and Seiberg, N.},
	Doi = {10.1016/0920-5632(95)00626-5},
	Eprint = {hep-th/9509066},
	Journal = {Nucl.Phys.Proc.Suppl.},
	Pages = {1-28},
	Primaryclass = {hep-th},
	Reportnumber = {RU-95-48, IASSNS-HEP-95-70, C95-06-04.1, C95-03-27.1, C95-06-12.1, C95-07-11.2},
	Slaccitation = {%%CITATION = HEP-TH/9509066;%%},
	Title = {{Lectures on Supersymmetric Gauge Theories and Electric--magnetic Duality}},
	Volume = {45BC},
	Year = {1996},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0920-5632(95)00626-5}}

@article{Dine:1982zb,
	Author = {Dine, Michael and Fischler, Willy},
	Doi = {10.1016/0550-3213(82)90194-8},
	Journal = {Nucl.Phys.},
	Pages = {346},
	Reportnumber = {PRINT-82-0234 (IAS,PRINCETON)},
	Slaccitation = {%%CITATION = NUPHA,B204,346;%%},
	Title = {{A Supersymmetric GUT}},
	Volume = {B204},
	Year = {1982},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(82)90194-8}}

@article{Fayet:1974pd,
	Author = {Fayet, Pierre},
	Doi = {10.1016/0550-3213(75)90636-7},
	Journal = {Nucl.Phys.},
	Pages = {104-124},
	Reportnumber = {PTENS-74-7},
	Slaccitation = {%%CITATION = NUPHA,B90,104;%%},
	Title = {{Supergauge Invariant Extension of the Higgs Mechanism and a Model for the Electron and Its Neutrino}},
	Volume = {B90},
	Year = {1975},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(75)90636-7}}

@article{Dine:1981rt,
	Author = {Dine, Michael and Fischler, Willy and Srednicki, Mark},
	Doi = {10.1016/0370-2693(81)90590-6},
	Journal = {Phys.Lett.},
	Pages = {199},
	Reportnumber = {Print-81-0320 (IAS,PRINCETON)},
	Slaccitation = {%%CITATION = PHLTA,B104,199;%%},
	Title = {{A Simple Solution to the Strong CP Problem with a Harmless Axion}},
	Volume = {B104},
	Year = {1981},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-2693(81)90590-6}}

@article{Nilles:1982dy,
	Author = {Nilles, Hans Peter and Srednicki, M. and Wyler, D.},
	Doi = {10.1016/0370-2693(83)90460-4},
	Journal = {Phys.Lett.},
	Pages = {346},
	Reportnumber = {CERN-TH-3432},
	Slaccitation = {%%CITATION = PHLTA,B120,346;%%},
	Title = {{Weak Interaction Breakdown Induced by Supergravity}},
	Volume = {B120},
	Year = {1983},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-2693(83)90460-4}}

@article{Ellis:1988er,
	Author = {Ellis, John R. and Gunion, J.F. and Haber, Howard E. and Roszkowski, L. and Zwirner, F.},
	Doi = {10.1103/PhysRevD.39.844},
	Journal = {Phys.Rev.},
	Pages = {844},
	Reportnumber = {SLAC-PUB-4565, UCD-88-07, LBL-25107, UCB/PTH/88/8, SCIPP-88/07},
	Slaccitation = {%%CITATION = PHRVA,D39,844;%%},
	Title = {{Higgs Bosons in a Nonminimal Supersymmetric Model}},
	Volume = {D39},
	Year = {1989},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.39.844}}

@article{Ellwanger:1993xa,
	Archiveprefix = {arXiv},
	Author = {Ellwanger, Ulrich and Rausch de Traubenberg, Michel and Savoy, Carlos A.},
	Doi = {10.1016/0370-2693(93)91621-S},
	Eprint = {hep-ph/9307322},
	Journal = {Phys.Lett.},
	Pages = {331-337},
	Primaryclass = {hep-ph},
	Reportnumber = {HD-THEP-93-25, CRN-93-34, SACLAY-DPHT-93-076},
	Slaccitation = {%%CITATION = HEP-PH/9307322;%%},
	Title = {{Particle Spectrum in Supersymmetric Models with a Gauge Singlet}},
	Volume = {B315},
	Year = {1993},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-2693(93)91621-S}}

@article{Hall:1983id,
	Author = {Hall, Lawrence J. and Suzuki, Mahiko},
	Doi = {10.1016/0550-3213(84)90513-3},
	Journal = {Nucl.Phys.},
	Pages = {419},
	Reportnumber = {UCB-PTH-83/8, LBL-16150},
	Slaccitation = {%%CITATION = NUPHA,B231,419;%%},
	Title = {{Explicit R-Parity Breaking in Supersymmetric Models}},
	Volume = {B231},
	Year = {1984},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(84)90513-3}}

@article{Ross:1984yg,
	Author = {Ross, Graham G. and Valle, J.W.F.},
	Doi = {10.1016/0370-2693(85)91658-2},
	Journal = {Phys.Lett.},
	Pages = {375},
	Reportnumber = {RAL-84-102},
	Slaccitation = {%%CITATION = PHLTA,B151,375;%%},
	Title = {{Supersymmetric Models without R-Parity}},
	Volume = {B151},
	Year = {1985},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-2693(85)91658-2}}

@article{Barger:1989rk,
	Author = {Barger, Vernon D. and Giudice, G.F. and Han, Tao},
	Doi = {10.1103/PhysRevD.40.2987},
	Journal = {Phys.Rev.},
	Pages = {2987},
	Reportnumber = {MAD-PH-465, FERMILAB-PUB-89-080-T},
	Slaccitation = {%%CITATION = PHRVA,D40,2987;%%},
	Title = {{Some New Aspects of Supersymmetry R-Parity Violating Interactions}},
	Volume = {D40},
	Year = {1989},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.40.2987}}

@article{Bhattacharyya:1997vv,
	Archiveprefix = {arXiv},
	Author = {Bhattacharyya, Gautam},
	Eprint = {hep-ph/9709395},
	Primaryclass = {hep-ph},
	Reportnumber = {IFUP-TH-43-97},
	Slaccitation = {%%CITATION = HEP-PH/9709395;%%},
	Title = {{A Brief Review of R-Parity Violating Couplings}},
	Year = {1997}}

@article{Dreiner:1997uz,
	Archiveprefix = {arXiv},
	Author = {Dreiner, Herbert K.},
	Eprint = {hep-ph/9707435},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = HEP-PH/9707435;%%},
	Title = {{An Introduction to Explicit R-Parity Violation}},
	Year = {1997}}

@article{Barbier:2004ez,
	Archiveprefix = {arXiv},
	Author = {Barbier, R. and Berat, C. and Besancon, M. and Chemtob, M. and Deandrea, A. and others},
	Doi = {10.1016/j.physrep.2005.08.006},
	Eprint = {hep-ph/0406039},
	Journal = {Phys.Rept.},
	Pages = {1-202},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = HEP-PH/0406039;%%},
	Title = {{R-Parity Violating Supersymmetry}},
	Volume = {420},
	Year = {2005},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.physrep.2005.08.006}}

@article{Csaki:2004ay,
	Archiveprefix = {arXiv},
	Author = {Csaki, Csaba},
	Eprint = {hep-ph/0404096},
	Slaccitation = {%%CITATION = HEP-PH/0404096;%%},
	Title = {{Tasi Lectures on Extra Dimensions and Branes}},
	Year = {2004}}

@article{Gherghetta:2010cj,
	Archiveprefix = {arXiv},
	Author = {Gherghetta, Tony},
	Eprint = {1008.2570},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 1008.2570;%%},
	Title = {{Tasi Lectures on a Holographic View of Beyond the Standard Model Physics}},
	Year = {2010}}

@article{Sundrum:2011ic,
	Archiveprefix = {arXiv},
	Author = {Sundrum, Raman},
	Eprint = {1106.4501},
	Primaryclass = {hep-th},
	Slaccitation = {%%CITATION = 1106.4501;%%},
	Title = {{From Fixed Points to the Fifth Dimension}},
	Year = {2011}}

@article{Blanke:2012tv,
	Archiveprefix = {arXiv},
	Author = {Blanke, Monika and Shakya, Bibhushan and Tanedo, Philip and Tsai, Yuhsin},
	Eprint = {1203.6650},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = 1203.6650;%%},
	Title = {{The Birds and the Bs in Rs: the B to S Gamma Penguin in a Warped Extra Dimension}},
	Year = {2012}}

@article{ArkaniHamed:2000ds,
	Archiveprefix = {arXiv},
	Author = {Arkani-Hamed, Nima and Porrati, Massimo and Randall, Lisa},
	Eprint = {hep-th/0012148},
	Journal = {JHEP},
	Pages = {017},
	Slaccitation = {%%CITATION = HEP-TH/0012148;%%},
	Title = {{Holography and Phenomenology}},
	Volume = {08},
	Year = {2001}}

@article{Rattazzi:2000hs,
	Archiveprefix = {arXiv},
	Author = {Rattazzi, R. and Zaffaroni, A.},
	Eprint = {hep-th/0012248},
	Journal = {JHEP},
	Pages = {021},
	Slaccitation = {%%CITATION = HEP-TH/0012248;%%},
	Title = {{Comments on the Holographic Picture of the Randall-Sundrum Model}},
	Volume = {04},
	Year = {2001}}

@article{Csaki:1999mp,
	Archiveprefix = {arXiv},
	Author = {Csaki, Csaba and Graesser, Michael and Randall, Lisa and Terning, John},
	Doi = {10.1103/PhysRevD.62.045015},
	Eprint = {hep-ph/9911406},
	Journal = {Phys.Rev.},
	Pages = {045015},
	Primaryclass = {hep-ph},
	Reportnumber = {SCIPP-99-49, HUTP-A061, NSF-ITP-99-130},
	Slaccitation = {%%CITATION = HEP-PH/9911406;%%},
	Title = {{Cosmology of Brane Models with Radion Stabilization}},
	Volume = {D62},
	Year = {2000},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.62.045015}}

@article{Bellazzini:2012vz,
	Archiveprefix = {arXiv},
	Author = {Bellazzini, Brando and Csaki, Csaba and Hubisz, Jay and Serra, Javi and Terning, John},
	Doi = {10.1140/epjc/s10052-013-2333-x},
	Eprint = {1209.3299},
	Journal = {Eur.Phys.J.},
	Pages = {2333},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1209.3299;%%},
	Title = {{A Higgslike Dilaton}},
	Volume = {C73},
	Year = {2013},
	Bdsk-Url-1 = {http://dx.doi.org/10.1140/epjc/s10052-013-2333-x}}

@article{Davoudiasl:1999tf,
	Archiveprefix = {arXiv},
	Author = {Davoudiasl, H. and Hewett, J. L. and Rizzo, T. G.},
	Doi = {10.1016/S0370-2693(99)01430-6},
	Eprint = {hep-ph/9911262},
	Journal = {Phys. Lett.},
	Pages = {43-49},
	Slaccitation = {%%CITATION = HEP-PH/9911262;%%},
	Title = {{Bulk Gauge Fields in the Randall-Sundrum Model}},
	Volume = {B473},
	Year = {2000},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/S0370-2693(99)01430-6}}

@article{Grossman:1999ra,
	Archiveprefix = {arXiv},
	Author = {Grossman, Yuval and Neubert, Matthias},
	Doi = {10.1016/S0370-2693(00)00054-X},
	Eprint = {hep-ph/9912408},
	Journal = {Phys. Lett.},
	Pages = {361-371},
	Slaccitation = {%%CITATION = HEP-PH/9912408;%%},
	Title = {{Neutrino Masses and Mixings in Non-Factorizable Geometry}},
	Volume = {B474},
	Year = {2000},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/S0370-2693(00)00054-X}}

@article{Gherghetta:2000qt,
	Archiveprefix = {arXiv},
	Author = {Gherghetta, Tony and Pomarol, Alex},
	Doi = {10.1016/S0550-3213(00)00392-8},
	Eprint = {hep-ph/0003129},
	Journal = {Nucl. Phys.},
	Pages = {141-162},
	Slaccitation = {%%CITATION = HEP-PH/0003129;%%},
	Title = {{Bulk Fields and Supersymmetry in a Slice of AdS}},
	Volume = {B586},
	Year = {2000},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/S0550-3213(00)00392-8}}

@article{Huber:2000ie,
	Archiveprefix = {arXiv},
	Author = {Huber, Stephan J. and Shafi, Qaisar},
	Doi = {10.1016/S0370-2693(00)01399-X},
	Eprint = {hep-ph/0010195},
	Journal = {Phys.Lett.},
	Pages = {256-262},
	Primaryclass = {hep-ph},
	Reportnumber = {BA-00-42},
	Slaccitation = {%%CITATION = HEP-PH/0010195;%%},
	Title = {{Fermion Masses, Mixings and Proton Decay in a Randall-Sundrum Model}},
	Volume = {B498},
	Year = {2001},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/S0370-2693(00)01399-X}}

@article{Huber:2003tu,
	Archiveprefix = {arXiv},
	Author = {Huber, Stephan J.},
	Doi = {10.1016/S0550-3213(03)00502-9},
	Eprint = {hep-ph/0303183},
	Journal = {Nucl.Phys.},
	Pages = {269-288},
	Primaryclass = {hep-ph},
	Reportnumber = {DESY-03-037},
	Slaccitation = {%%CITATION = HEP-PH/0303183;%%},
	Title = {{Flavor Violation and Warped Geometry}},
	Volume = {B666},
	Year = {2003},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/S0550-3213(03)00502-9}}

@article{Burdman:2002gr,
	Archiveprefix = {arXiv},
	Author = {Burdman, Gustavo},
	Doi = {10.1103/PhysRevD.66.076003},
	Eprint = {hep-ph/0205329},
	Journal = {Phys.Rev.},
	Pages = {076003},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = HEP-PH/0205329;%%},
	Title = {{Constraints on the Bulk Standard Model in the Randall-Sundrum Scenario}},
	Volume = {D66},
	Year = {2002},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.66.076003}}

@article{Agashe:2004cp,
	Archiveprefix = {arXiv},
	Author = {Agashe, Kaustubh and Perez, Gilad and Soni, Amarjit},
	Doi = {10.1103/PhysRevD.71.016002},
	Eprint = {hep-ph/0408134},
	Journal = {Phys.Rev.},
	Pages = {016002},
	Primaryclass = {hep-ph},
	Reportnumber = {BNL-HET-04-13, LBNL-55325},
	Slaccitation = {%%CITATION = HEP-PH/0408134;%%},
	Title = {{Flavor Structure of Warped Extra Dimension Models}},
	Volume = {D71},
	Year = {2005},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.71.016002}}

@article{Agashe:2004ay,
	Archiveprefix = {arXiv},
	Author = {Agashe, Kaustubh and Perez, Gilad and Soni, Amarjit},
	Doi = {10.1103/PhysRevLett.93.201804},
	Eprint = {hep-ph/0406101},
	Journal = {Phys.Rev.Lett.},
	Pages = {201804},
	Primaryclass = {hep-ph},
	Reportnumber = {BNL-HET-04-5, LBNL-55324},
	Slaccitation = {%%CITATION = HEP-PH/0406101;%%},
	Title = {{B-Factory Signals for a Warped Extra Dimension}},
	Volume = {93},
	Year = {2004},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.93.201804}}

@article{ArkaniHamed:1999dc,
	Archiveprefix = {arXiv},
	Author = {Arkani-Hamed, Nima and Schmaltz, Martin},
	Doi = {10.1103/PhysRevD.61.033005},
	Eprint = {hep-ph/9903417},
	Journal = {Phys. Rev.},
	Pages = {033005},
	Slaccitation = {%%CITATION = HEP-PH/9903417;%%},
	Title = {{Hierarchies without Symmetries from Extra Dimensions}},
	Volume = {D61},
	Year = {2000},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.61.033005}}

@article{Altheimer:2012mn,
	Archiveprefix = {arXiv},
	Author = {Altheimer, A. and Arora, S. and Asquith, L. and Brooijmans, G. and Butterworth, J. and others},
	Doi = {10.1088/0954-3899/39/6/063001},
	Eprint = {1201.0008},
	Journal = {J.Phys.},
	Pages = {063001},
	Primaryclass = {hep-ph},
	Reportnumber = {SLAC-R-990, FERMILAB-PUB-12-897-T},
	Slaccitation = {%%CITATION = ARXIV:1201.0008;%%},
	Title = {{Jet Substructure at the Tevatron and Lhc: New Results, New Tools, New Benchmarks}},
	Volume = {G39},
	Year = {2012},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0954-3899/39/6/063001}}

@article{Shelton:2013an,
	Archiveprefix = {arXiv},
	Author = {Shelton, Jessie},
	Eprint = {1302.0260},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1302.0260;%%},
	Title = {{Tasi Lectures on Jet Substructure}},
	Year = {2013}}

@article{Salam:2009jx,
	Archiveprefix = {arXiv},
	Author = {Salam, Gavin P.},
	Doi = {10.1140/epjc/s10052-010-1314-6},
	Eprint = {0906.1833},
	Journal = {Eur.Phys.J.},
	Pages = {637-686},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:0906.1833;%%},
	Title = {{Towards Jetography}},
	Volume = {C67},
	Year = {2010},
	Bdsk-Url-1 = {http://dx.doi.org/10.1140/epjc/s10052-010-1314-6}}

@article{Csaki:2003sh,
	Archiveprefix = {arXiv},
	Author = {Csaki, Csaba and Grojean, Christophe and Hubisz, Jay and Shirman, Yuri and Terning, John},
	Doi = {10.1103/PhysRevD.70.015012},
	Eprint = {hep-ph/0310355},
	Journal = {Phys. Rev.},
	Pages = {015012},
	Slaccitation = {%%CITATION = HEP-PH/0310355;%%},
	Title = {{Fermions on an Interval: Quark and Lepton Masses without a Higgs}},
	Volume = {D70},
	Year = {2004},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.70.015012}}

@article{Bellazzini:2014yua,
	Archiveprefix = {arXiv},
	Author = {Bellazzini, Brando and Cs{\'a}ki, Csaba and Serra, Javi},
	Eprint = {1401.2457},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1401.2457;%%},
	Title = {{Composite Higgses}},
	Year = {2014}}

@article{Georgi:2007zza,
	Author = {Georgi, Howard},
	Doi = {10.1016/j.crhy.2006.12.003},
	Journal = {Comptes Rendus Physique},
	Pages = {1029-1047},
	Slaccitation = {%%CITATION = CRPOB,8,1029;%%},
	Title = {{The Higgs as a Pseudo-Goldstone Boson}},
	Volume = {8},
	Year = {2007},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.crhy.2006.12.003}}

@article{Giudice:2007fh,
	Archiveprefix = {arXiv},
	Author = {Giudice, G.F. and Grojean, C. and Pomarol, A. and Rattazzi, R.},
	Doi = {10.1088/1126-6708/2007/06/045},
	Eprint = {hep-ph/0703164},
	Journal = {JHEP},
	Pages = {045},
	Primaryclass = {hep-ph},
	Reportnumber = {CERN-PH-TH-2007-47},
	Slaccitation = {%%CITATION = HEP-PH/0703164;%%},
	Title = {{The Strongly-Interacting Light Higgs}},
	Volume = {0706},
	Year = {2007},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1126-6708/2007/06/045}}

@article{Georgi:1974yw,
	Author = {Georgi, Howard and Pais, A.},
	Doi = {10.1103/PhysRevD.10.539},
	Journal = {Phys.Rev.},
	Pages = {539},
	Reportnumber = {COO-2232B-44},
	Slaccitation = {%%CITATION = PHRVA,D10,539;%%},
	Title = {{Calculability and Naturalness in Gauge Theories}},
	Volume = {D10},
	Year = {1974},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.10.539}}

@article{Georgi:1975tz,
	Author = {Georgi, Howard and Pais, A.},
	Doi = {10.1103/PhysRevD.12.508},
	Journal = {Phys.Rev.},
	Pages = {508},
	Reportnumber = {COO-2232B-73},
	Slaccitation = {%%CITATION = PHRVA,D12,508;%%},
	Title = {{Vacuum Symmetry and the Pseudogoldstone Phenomenon}},
	Volume = {D12},
	Year = {1975},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.12.508}}

@article{Agashe:2004rs,
	Archiveprefix = {arXiv},
	Author = {Agashe, Kaustubh and Contino, Roberto and Pomarol, Alex},
	Doi = {10.1016/j.nuclphysb.2005.04.035},
	Eprint = {hep-ph/0412089},
	Journal = {Nucl.Phys.},
	Pages = {165-187},
	Primaryclass = {hep-ph},
	Reportnumber = {UAB-FT-567},
	Slaccitation = {%%CITATION = HEP-PH/0412089;%%},
	Title = {{The Minimal Composite Higgs Model}},
	Volume = {B719},
	Year = {2005},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.nuclphysb.2005.04.035}}

@article{Gogoladze:2013rqa,
	Archiveprefix = {arXiv},
	Author = {Gogoladze, Ilia and Okada, Nobuchika and Shafi, Qaisar},
	Eprint = {1307.5079},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1307.5079;%%},
	Title = {{125 GeV Higgs Boson from Gauge-Higgs Unification: a Snowmass White Paper}},
	Year = {2013}}

@article{Bando:1987br,
	Author = {Bando, Masako and Kugo, Taichiro and Yamawaki, Koichi},
	Doi = {10.1016/0370-1573(88)90019-1},
	Journal = {Phys.Rept.},
	Pages = {217-314},
	Reportnumber = {DPNU-87-63, AICHI-1, KUNS-903},
	Slaccitation = {%%CITATION = PRPLC,164,217;%%},
	Title = {{Nonlinear Realization and Hidden Local Symmetries}},
	Volume = {164},
	Year = {1988},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-1573(88)90019-1}}

@article{Thaler:2005en,
	Archiveprefix = {arXiv},
	Author = {Thaler, Jesse and Yavin, Itay},
	Doi = {10.1088/1126-6708/2005/08/022},
	Eprint = {hep-ph/0501036},
	Journal = {JHEP},
	Pages = {022},
	Primaryclass = {hep-ph},
	Reportnumber = {HUTP-05-A0002},
	Slaccitation = {%%CITATION = HEP-PH/0501036;%%},
	Title = {{The Littlest Higgs in Anti-de~Sitter Space}},
	Volume = {0508},
	Year = {2005},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1126-6708/2005/08/022}}

@article{Thaler:2005kr,
	Archiveprefix = {arXiv},
	Author = {Thaler, Jesse},
	Doi = {10.1088/1126-6708/2005/07/024},
	Eprint = {hep-ph/0502175},
	Journal = {JHEP},
	Pages = {024},
	Primaryclass = {hep-ph},
	Reportnumber = {HUTP-05-A0008},
	Slaccitation = {%%CITATION = HEP-PH/0502175;%%},
	Title = {{Little Technicolor}},
	Volume = {0507},
	Year = {2005},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1126-6708/2005/07/024}}

@article{Fox:2002bu,
	Archiveprefix = {arXiv},
	Author = {Fox, Patrick J. and Nelson, Ann E. and Weiner, Neal},
	Doi = {10.1088/1126-6708/2002/08/035},
	Eprint = {hep-ph/0206096},
	Journal = {JHEP},
	Pages = {035},
	Primaryclass = {hep-ph},
	Reportnumber = {UW-PT-02-12},
	Slaccitation = {%%CITATION = HEP-PH/0206096;%%},
	Title = {{Dirac Gaugino Masses and Supersoft Supersymmetry Breaking}},
	Volume = {0208},
	Year = {2002},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1126-6708/2002/08/035}}

@article{Csaki:2013fla,
	Archiveprefix = {arXiv},
	Author = {Csaki, Csaba and Goodman, Jessica and Pavesi, Riccardo and Shirman, Yuri},
	Doi = {10.1103/PhysRevD.89.055005},
	Eprint = {1310.4504},
	Journal = {Phys.Rev.},
	Pages = {055005},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1310.4504;%%},
	Title = {{The $M_D$-$B_M$ Problem of Dirac Gauginos and Its Solutions}},
	Volume = {D89},
	Year = {2014},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.89.055005}}

@article{Randall:1998uk,
	Archiveprefix = {arXiv},
	Author = {Randall, Lisa and Sundrum, Raman},
	Doi = {10.1016/S0550-3213(99)00359-4},
	Eprint = {hep-th/9810155},
	Journal = {Nucl.Phys.},
	Pages = {79-118},
	Primaryclass = {hep-th},
	Reportnumber = {MIT-CTP-2788, PUPT-1815, BUHEP-98-26},
	Slaccitation = {%%CITATION = HEP-TH/9810155;%%},
	Title = {{Out of This World Supersymmetry Breaking}},
	Volume = {B557},
	Year = {1999},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/S0550-3213(99)00359-4}}

@article{Peskin:1997qi,
	Archiveprefix = {arXiv},
	Author = {Peskin, Michael E.},
	Eprint = {hep-th/9702094},
	Pages = {729-809},
	Primaryclass = {hep-th},
	Reportnumber = {SLAC-PUB-7393},
	Slaccitation = {%%CITATION = HEP-TH/9702094;%%},
	Title = {{Duality in Supersymmetric Yang-Mills Theory}},
	Year = {1997}}

@article{Weiner:2001pv,
	Archiveprefix = {arXiv},
	Author = {Weiner, Neal},
	Eprint = {hep-ph/0106097},
	Journal = {Phys.Rev.Lett.},
	Primaryclass = {hep-ph},
	Reportnumber = {UW-PT-01-15, FERMILAB-PUB-01-109-T},
	Slaccitation = {%%CITATION = HEP-PH/0106097;%%},
	Title = {{Unification without Unification}},
	Year = {2001}}

@article{Intriligator:2007cp,
	Archiveprefix = {arXiv},
	Author = {Intriligator, Kenneth A. and Seiberg, Nathan},
	Doi = {10.1088/0264-9381/24/21/S02, 10.1016/S0924-8099(08)80020-0},
	Eprint = {hep-ph/0702069},
	Journal = {Class.Quant.Grav.},
	Pages = {S741-S772},
	Primaryclass = {hep-ph},
	Reportnumber = {UCSD-PTH-07-02},
	Slaccitation = {%%CITATION = HEP-PH/0702069;%%},
	Title = {{Lectures on Supersymmetry Breaking}},
	Volume = {24},
	Year = {2007},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0264-9381/24/21/S02,%2010.1016/S0924-8099(08)80020-0}}

@article{Strassler:2003qg,
	Archiveprefix = {arXiv},
	Author = {Strassler, Matthew J.},
	Eprint = {hep-th/0309149},
	Pages = {561-638},
	Primaryclass = {hep-th},
	Reportnumber = {UW-PT-03-18},
	Slaccitation = {%%CITATION = HEP-TH/0309149;%%},
	Title = {{An Unorthodox Introduction to Supersymmetric Gauge Theory}},
	Year = {2003}}

@article{Shirman:2009mt,
	Archiveprefix = {arXiv},
	Author = {Shirman, Yuri},
	Eprint = {0907.0039},
	Pages = {359-422},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:0907.0039;%%},
	Title = {{Tasi 2008 Lectures: Introduction to Supersymmetry and Supersymmetry Breaking}},
	Year = {2009}}

@article{Komargodski:2010mc,
	Archiveprefix = {arXiv},
	Author = {Komargodski, Zohar},
	Doi = {10.1007/JHEP02(2011)019},
	Eprint = {1010.4105},
	Journal = {JHEP},
	Pages = {019},
	Primaryclass = {hep-th},
	Slaccitation = {%%CITATION = ARXIV:1010.4105;%%},
	Title = {{Vector Mesons and an Interpretation of Seiberg Duality}},
	Volume = {1102},
	Year = {2011},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/JHEP02(2011)019}}

@article{Strassler:2005qs,
	Archiveprefix = {arXiv},
	Author = {Strassler, Matthew J.},
	Eprint = {hep-th/0505153},
	Pages = {419-510},
	Primaryclass = {hep-th},
	Reportnumber = {UW-PT-05-13},
	Slaccitation = {%%CITATION = HEP-TH/0505153;%%},
	Title = {{The Duality Cascade}},
	Year = {2005}}

@article{Harnik:2003rs,
	Archiveprefix = {arXiv},
	Author = {Harnik, Roni and Kribs, Graham D. and Larson, Daniel T. and Murayama, Hitoshi},
	Doi = {10.1103/PhysRevD.70.015002},
	Eprint = {hep-ph/0311349},
	Journal = {Phys.Rev.},
	Pages = {015002},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = HEP-PH/0311349;%%},
	Title = {{The Minimal Supersymmetric Fat Higgs Model}},
	Volume = {D70},
	Year = {2004},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.70.015002}}

@article{Shifman:2000rs,
	Author = {Shifman, Mikhail A.},
	Editor = {Shifman, Mikhail A.},
	Slaccitation = {%%CITATION = INSPIRE-536385;%%},
	Title = {{The Many Faces of the Superworld: Yuri Golfand Memorial Volume}},
	Year = {2000}}

@article{Kane:2000ew,
	Author = {Kane, Gordon L. and Shifman, M.},
	Editor = {Kane, Gordon L.},
	Slaccitation = {%%CITATION = INSPIRE-543098;%%},
	Title = {{The Supersymmetric World: the Beginning of the Theory}},
	Year = {2000}}

@article{Coleman:1967ad,
	Author = {Coleman, Sidney R. and Mandula, J.},
	Doi = {10.1103/PhysRev.159.1251},
	Journal = {Phys.Rev.},
	Pages = {1251-1256},
	Slaccitation = {%%CITATION = PHRVA,159,1251;%%},
	Title = {{All Possible Symmetries of the S Matrix}},
	Volume = {159},
	Year = {1967},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRev.159.1251}}

@article{Haag:1974qh,
	Author = {Haag, Rudolf and Lopuszanski, Jan T. and Sohnius, Martin},
	Doi = {10.1016/0550-3213(75)90279-5},
	Journal = {Nucl.Phys.},
	Pages = {257},
	Reportnumber = {Print-74-1630 (KARLSRUHE)},
	Slaccitation = {%%CITATION = NUPHA,B88,257;%%},
	Title = {{All Possible Generators of Supersymmetries of the S Matrix}},
	Volume = {B88},
	Year = {1975},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(75)90279-5}}

@article{Dreiner:2008tw,
	Archiveprefix = {arXiv},
	Author = {Dreiner, Herbi K. and Haber, Howard E. and Martin, Stephen P.},
	Doi = {10.1016/j.physrep.2010.05.002},
	Eprint = {0812.1594},
	Journal = {Phys.Rept.},
	Pages = {1-196},
	Primaryclass = {hep-ph},
	Reportnumber = {BN-TH-2008-12, SCIPP-08-08, FERMILAB-PUB-09-855-T},
	Slaccitation = {%%CITATION = ARXIV:0812.1594;%%},
	Title = {{Two-Component Spinor Techniques and Feynman Rules for Quantum Field Theory and Supersymmetry}},
	Volume = {494},
	Year = {2010},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.physrep.2010.05.002}}

@article{Komargodski:2009jf,
	Archiveprefix = {arXiv},
	Author = {Komargodski, Zohar and Shih, David},
	Doi = {10.1088/1126-6708/2009/04/093},
	Eprint = {0902.0030},
	Journal = {JHEP},
	Pages = {093},
	Primaryclass = {hep-th},
	Slaccitation = {%%CITATION = ARXIV:0902.0030;%%},
	Title = {{Notes on SUSY and R-Symmetry Breaking in Wess-Zumino Models}},
	Volume = {0904},
	Year = {2009},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1126-6708/2009/04/093}}

@article{Nelson:1993nf,
	Archiveprefix = {arXiv},
	Author = {Nelson, Ann E. and Seiberg, Nathan},
	Doi = {10.1016/0550-3213(94)90577-0},
	Eprint = {hep-ph/9309299},
	Journal = {Nucl.Phys.},
	Pages = {46-62},
	Primaryclass = {hep-ph},
	Reportnumber = {UCSD-PTH-93-27, RU-93-42},
	Slaccitation = {%%CITATION = HEP-PH/9309299;%%},
	Title = {{R Symmetry Breaking Versus Supersymmetry Breaking}},
	Volume = {B416},
	Year = {1994},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(94)90577-0}}

@article{Dine:1995ag,
	Archiveprefix = {arXiv},
	Author = {Dine, Michael and Nelson, Ann E. and Nir, Yosef and Shirman, Yuri},
	Doi = {10.1103/PhysRevD.53.2658},
	Eprint = {hep-ph/9507378},
	Journal = {Phys.Rev.},
	Pages = {2658-2669},
	Primaryclass = {hep-ph},
	Reportnumber = {SCIPP-95-32, UW-PT-95-08, WIS-95-29-JUL-PH},
	Slaccitation = {%%CITATION = HEP-PH/9507378;%%},
	Title = {{New Tools for Low-Energy Dynamical Supersymmetry Breaking}},
	Volume = {D53},
	Year = {1996},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.53.2658}}

@article{Dine:1994vc,
	Archiveprefix = {arXiv},
	Author = {Dine, Michael and Nelson, Ann E. and Shirman, Yuri},
	Doi = {10.1103/PhysRevD.51.1362},
	Eprint = {hep-ph/9408384},
	Journal = {Phys.Rev.},
	Pages = {1362-1370},
	Primaryclass = {hep-ph},
	Reportnumber = {SCIPP-94-21, UW-PT-94-07},
	Slaccitation = {%%CITATION = HEP-PH/9408384;%%},
	Title = {{Low-Energy Dynamical Supersymmetry Breaking Simplified}},
	Volume = {D51},
	Year = {1995},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.51.1362}}

@article{Dine:1996xk,
	Archiveprefix = {arXiv},
	Author = {Dine, Michael and Nir, Yosef and Shirman, Yuri},
	Doi = {10.1103/PhysRevD.55.1501},
	Eprint = {hep-ph/9607397},
	Journal = {Phys.Rev.},
	Pages = {1501-1508},
	Primaryclass = {hep-ph},
	Reportnumber = {SCIPP-96-30, WIS-96-29-PH},
	Slaccitation = {%%CITATION = HEP-PH/9607397;%%},
	Title = {{Variations on Minimal Gauge Mediated Supersymmetry Breaking}},
	Volume = {D55},
	Year = {1997},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.55.1501}}

@article{Meade:2008wd,
	Archiveprefix = {arXiv},
	Author = {Meade, Patrick and Seiberg, Nathan and Shih, David},
	Doi = {10.1143/PTPS.177.143},
	Eprint = {0801.3278},
	Journal = {Prog.Theor.Phys.Suppl.},
	Pages = {143-158},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:0801.3278;%%},
	Title = {{General Gauge Mediation}},
	Volume = {177},
	Year = {2009},
	Bdsk-Url-1 = {http://dx.doi.org/10.1143/PTPS.177.143}}

@article{Giudice:1988yz,
	Author = {Giudice, G.F. and Masiero, A.},
	Doi = {10.1016/0370-2693(88)91613-9},
	Journal = {Phys.Lett.},
	Pages = {480-484},
	Reportnumber = {SISSA-17/88/EP},
	Slaccitation = {%%CITATION = PHLTA,B206,480;%%},
	Title = {{A Natural Solution to the Mu Problem in Supergravity Theories}},
	Volume = {B206},
	Year = {1988},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-2693(88)91613-9}}

@article{Dvali:1996cu,
	Archiveprefix = {arXiv},
	Author = {Dvali, G.R. and Giudice, G.F. and Pomarol, A.},
	Doi = {10.1016/0550-3213(96)00404-X},
	Eprint = {hep-ph/9603238},
	Journal = {Nucl.Phys.},
	Pages = {31-45},
	Primaryclass = {hep-ph},
	Reportnumber = {CERN-TH-96-61},
	Slaccitation = {%%CITATION = HEP-PH/9603238;%%},
	Title = {{The Mu Problem in Theories with Gauge Mediated Supersymmetry Breaking}},
	Volume = {B478},
	Year = {1996},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(96)00404-X}}

@article{Csaki:2008sr,
	Archiveprefix = {arXiv},
	Author = {Csaki, Csaba and Falkowski, Adam and Nomura, Yasunori and Volansky, Tomer},
	Doi = {10.1103/PhysRevLett.102.111801},
	Eprint = {0809.4492},
	Journal = {Phys.Rev.Lett.},
	Pages = {111801},
	Primaryclass = {hep-ph},
	Reportnumber = {UCB-PTH-08-66},
	Slaccitation = {%%CITATION = ARXIV:0809.4492;%%},
	Title = {{New Approach to the Mu-Bmu Problem of Gauge-Mediated Supersymmetry Breaking}},
	Volume = {102},
	Year = {2009},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.102.111801}}

@article{Batra:2003nj,
	Archiveprefix = {arXiv},
	Author = {Batra, Puneet and Delgado, Antonio and Kaplan, David E. and Tait, Timothy M.P.},
	Doi = {10.1088/1126-6708/2004/02/043},
	Eprint = {hep-ph/0309149},
	Journal = {JHEP},
	Pages = {043},
	Primaryclass = {hep-ph},
	Reportnumber = {FERMILAB-PUB-03-245-T, SU-ITP-03-25-T},
	Slaccitation = {%%CITATION = HEP-PH/0309149;%%},
	Title = {{The Higgs Mass Bound in Gauge Extensions of the Minimal Supersymmetric Standard Model}},
	Volume = {0402},
	Year = {2004},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1126-6708/2004/02/043}}

@article{Bellazzini:2009ix,
	Archiveprefix = {arXiv},
	Author = {Bellazzini, Brando and Csaki, Csaba and Delgado, Antonio and Weiler, Andreas},
	Doi = {10.1103/PhysRevD.79.095003},
	Eprint = {0902.0015},
	Journal = {Phys.Rev.},
	Pages = {095003},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:0902.0015;%%},
	Title = {{SUSY without the Little Hierarchy}},
	Volume = {D79},
	Year = {2009},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.79.095003}}

@article{Ellwanger:2009dp,
	Archiveprefix = {arXiv},
	Author = {Ellwanger, Ulrich and Hugonie, Cyril and Teixeira, Ana M.},
	Doi = {10.1016/j.physrep.2010.07.001},
	Eprint = {0910.1785},
	Journal = {Phys.Rept.},
	Pages = {1-77},
	Primaryclass = {hep-ph},
	Reportnumber = {LPT-ORSAY-09-76, CFTP-09-032, LPTA-09-066},
	Slaccitation = {%%CITATION = ARXIV:0910.1785;%%},
	Title = {{The Next-To-Minimal Supersymmetric Standard Model}},
	Volume = {496},
	Year = {2010},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.physrep.2010.07.001}}

@article{Maniatis:2009re,
	Archiveprefix = {arXiv},
	Author = {Maniatis, M.},
	Doi = {10.1142/S0217751X10049827},
	Eprint = {0906.0777},
	Journal = {Int.J.Mod.Phys.},
	Pages = {3505-3602},
	Primaryclass = {hep-ph},
	Reportnumber = {HD-THEP-09-9},
	Slaccitation = {%%CITATION = ARXIV:0906.0777;%%},
	Title = {{The Next-To-Minimal Supersymmetric Extension of the Standard Model Reviewed}},
	Volume = {A25},
	Year = {2010},
	Bdsk-Url-1 = {http://dx.doi.org/10.1142/S0217751X10049827}}

@article{Dimopoulos:1995mi,
	Archiveprefix = {arXiv},
	Author = {Dimopoulos, S. and Giudice, G.F.},
	Doi = {10.1016/0370-2693(95)00961-J},
	Eprint = {hep-ph/9507282},
	Journal = {Phys.Lett.},
	Pages = {573-578},
	Primaryclass = {hep-ph},
	Reportnumber = {CERN-TH-95-188},
	Slaccitation = {%%CITATION = HEP-PH/9507282;%%},
	Title = {{Naturalness Constraints in Supersymmetric Theories with Nonuniversal Soft Terms}},
	Volume = {B357},
	Year = {1995},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-2693(95)00961-J}}

@article{Papucci:2011wy,
	Archiveprefix = {arXiv},
	Author = {Papucci, Michele and Ruderman, Joshua T. and Weiler, Andreas},
	Doi = {10.1007/JHEP09(2012)035},
	Eprint = {1110.6926},
	Journal = {JHEP},
	Pages = {035},
	Primaryclass = {hep-ph},
	Reportnumber = {DESY-11-193, CERN-PH-TH-265},
	Slaccitation = {%%CITATION = ARXIV:1110.6926;%%},
	Title = {{Natural SUSY Endures}},
	Volume = {1209},
	Year = {2012},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/JHEP09(2012)035}}

@article{Hall:2011aa,
	Archiveprefix = {arXiv},
	Author = {Hall, Lawrence J. and Pinner, David and Ruderman, Joshua T.},
	Doi = {10.1007/JHEP04(2012)131},
	Eprint = {1112.2703},
	Journal = {JHEP},
	Pages = {131},
	Primaryclass = {hep-ph},
	Reportnumber = {UCB-PTH-11-11},
	Slaccitation = {%%CITATION = ARXIV:1112.2703;%%},
	Title = {{A Natural SUSY Higgs Near 126 GeV}},
	Volume = {1204},
	Year = {2012},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/JHEP04(2012)131}}

@article{Kaluza:1921tu,
	Author = {Kaluza, Theodor},
	Journal = {Sitzungsber.Preuss.Akad.Wiss.Berlin (Math.Phys.)},
	Pages = {966-972},
	Slaccitation = {%%CITATION = SPWPA,1921,966;%%},
	Title = {{On the Problem of Unity in Physics}},
	Volume = {1921},
	Year = {1921}}

@article{Klein:1926tv,
	Author = {Klein, O.},
	Doi = {10.1007/BF01397481},
	Journal = {Z.Phys.},
	Pages = {895-906},
	Slaccitation = {%%CITATION = ZEPYA,37,895;%%},
	Title = {{Quantum Theory and Five-Dimensional Theory of Relativity. (In German and English)}},
	Volume = {37},
	Year = {1926},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/BF01397481}}

@article{Einstein:1938fk,
	Author = {Einstein, Albert and Bergmann, P.},
	Doi = {10.2307/1968642},
	Journal = {Annals Math.},
	Pages = {683-701},
	Slaccitation = {%%CITATION = ANMAA,39,683;%%},
	Title = {{On a Generalization of Kaluza's Theory of Electricity}},
	Volume = {39},
	Year = {1938},
	Bdsk-Url-1 = {http://dx.doi.org/10.2307/1968642}}

@article{Scherk:1975fm,
	Author = {Scherk, Joel and Schwarz, John H.},
	Doi = {10.1016/0370-2693(75)90269-5},
	Journal = {Phys.Lett.},
	Pages = {463-466},
	Reportnumber = {CALT-68-481},
	Slaccitation = {%%CITATION = PHLTA,B57,463;%%},
	Title = {{Dual Field Theory of Quarks and Gluons}},
	Volume = {B57},
	Year = {1975},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-2693(75)90269-5}}

@article{Cremmer:1976ir,
	Author = {Cremmer, E. and Scherk, Joel},
	Doi = {10.1016/0550-3213(76)90286-8},
	Journal = {Nucl.Phys.},
	Pages = {409},
	Reportnumber = {PTENS-76-3},
	Slaccitation = {%%CITATION = NUPHA,B108,409;%%},
	Title = {{Spontaneous Compactification of Space in an Einstein Yang-Mills Higgs Model}},
	Volume = {B108},
	Year = {1976},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(76)90286-8}}

@article{Rattazzi:2003ea,
	Archiveprefix = {arXiv},
	Author = {Rattazzi, R.},
	Eprint = {hep-ph/0607055},
	Pages = {461-517},
	Primaryclass = {hep-ph},
	Reportnumber = {CERN-PH-TH-2006-029},
	Slaccitation = {%%CITATION = HEP-PH/0607055;%%},
	Title = {{Cargese Lectures on Extra-Dimensions}},
	Year = {2003}}

@article{Ponton:2012bi,
	Archiveprefix = {arXiv},
	Author = {Ponton, Eduardo},
	Eprint = {1207.3827},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1207.3827;%%},
	Title = {{Tasi 2011: Four Lectures on TeV Scale Extra Dimensions}},
	Year = {2012}}

@article{Cheng:2010pt,
	Archiveprefix = {arXiv},
	Author = {Cheng, Hsin-Chia},
	Eprint = {1003.1162},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1003.1162;%%},
	Title = {{2009 Tasi Lecture -- Introduction to Extra Dimensions}},
	Year = {2010}}

@article{Sundrum:2005jf,
	Archiveprefix = {arXiv},
	Author = {Sundrum, Raman},
	Eprint = {hep-th/0508134},
	Pages = {585-630},
	Primaryclass = {hep-th},
	Slaccitation = {%%CITATION = HEP-TH/0508134;%%},
	Title = {{Tasi 2004 Lectures: to the Fifth Dimension and Back}},
	Year = {2005}}

@article{Rubakov:1983bb,
	Author = {Rubakov, V.A. and Shaposhnikov, M.E.},
	Doi = {10.1016/0370-2693(83)91253-4},
	Journal = {Phys.Lett.},
	Pages = {136-138},
	Slaccitation = {%%CITATION = PHLTA,B125,136;%%},
	Title = {{Do We Live Inside a Domain Wall?}},
	Volume = {B125},
	Year = {1983},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-2693(83)91253-4}}

@article{Randall:1999ee,
	Archiveprefix = {arXiv},
	Author = {Randall, Lisa and Sundrum, Raman},
	Doi = {10.1103/PhysRevLett.83.3370},
	Eprint = {hep-ph/9905221},
	Journal = {Phys.Rev.Lett.},
	Pages = {3370-3373},
	Primaryclass = {hep-ph},
	Reportnumber = {MIT-CTP-2860, PUPT-1860, BUHEP-99-9},
	Slaccitation = {%%CITATION = HEP-PH/9905221;%%},
	Title = {{A Large Mass Hierarchy from a Small Extra Dimension}},
	Volume = {83},
	Year = {1999},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.83.3370}}

@article{Carena:2012fk,
	Archiveprefix = {arXiv},
	Author = {Carena, Marcela and Casagrande, Sandro and Goertz, Florian and Haisch, Ulrich and Neubert, Matthias},
	Doi = {10.1007/JHEP08(2012)156},
	Eprint = {1204.0008},
	Journal = {JHEP},
	Pages = {156},
	Primaryclass = {hep-ph},
	Reportnumber = {MZ-TH-12-13, FERMILAB-PUB-12-884-T},
	Slaccitation = {%%CITATION = ARXIV:1204.0008;%%},
	Title = {{Higgs Production in a Warped Extra Dimension}},
	Volume = {1208},
	Year = {2012},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/JHEP08(2012)156}}

@article{Randall:2001gb,
	Archiveprefix = {arXiv},
	Author = {Randall, Lisa and Schwartz, Matthew D.},
	Doi = {10.1088/1126-6708/2001/11/003},
	Eprint = {hep-th/0108114},
	Journal = {JHEP},
	Pages = {003},
	Primaryclass = {hep-th},
	Reportnumber = {MIT-CTP-3176},
	Slaccitation = {%%CITATION = HEP-TH/0108114;%%},
	Title = {{Quantum Field Theory and Unification in AdS5}},
	Volume = {0111},
	Year = {2001},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1126-6708/2001/11/003}}

@article{Csaki:2010aj,
	Archiveprefix = {arXiv},
	Author = {Csaki, Csaba and Grossman, Yuval and Tanedo, Philip and Tsai, Yuhsin},
	Doi = {10.1103/PhysRevD.83.073002},
	Eprint = {1004.2037},
	Journal = {Phys.Rev.},
	Pages = {073002},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1004.2037;%%},
	Title = {{Warped Penguin Diagrams}},
	Volume = {D83},
	Year = {2011},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.83.073002}}

@article{Beneke:2012ie,
	Archiveprefix = {arXiv},
	Author = {Beneke, M. and Dey, P. and Rohrwild, J.},
	Doi = {10.1007/JHEP08(2013)010},
	Eprint = {1209.5897},
	Journal = {JHEP},
	Pages = {010},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1209.5897;%%},
	Title = {{The Muon Anomalous Magnetic Moment in the Randall-Sundrum Model}},
	Volume = {1308},
	Year = {2013},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/JHEP08(2013)010}}

@article{Brummer:2005sh,
	Archiveprefix = {arXiv},
	Author = {Brummer, Felix and Hebecker, Arthur and Trincherini, Enrico},
	Doi = {10.1016/j.nuclphysb.2006.01.011},
	Eprint = {hep-th/0510113},
	Journal = {Nucl.Phys.},
	Pages = {283-305},
	Primaryclass = {hep-th},
	Reportnumber = {HD-THEP-05-23, HUTP-05-A0047},
	Slaccitation = {%%CITATION = HEP-TH/0510113;%%},
	Title = {{The Throat as a Randall-Sundrum Model with Goldberger-Wise Stabilization}},
	Volume = {B738},
	Year = {2006},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.nuclphysb.2006.01.011}}

@article{Goldberger:1999uk,
	Archiveprefix = {arXiv},
	Author = {Goldberger, Walter D. and Wise, Mark B.},
	Doi = {10.1103/PhysRevLett.83.4922},
	Eprint = {hep-ph/9907447},
	Journal = {Phys.Rev.Lett.},
	Pages = {4922-4925},
	Primaryclass = {hep-ph},
	Reportnumber = {CALT-68-2232},
	Slaccitation = {%%CITATION = HEP-PH/9907447;%%},
	Title = {{Modulus Stabilization with Bulk Fields}},
	Volume = {83},
	Year = {1999},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.83.4922}}

@article{Skenderis:2002wp,
	Archiveprefix = {arXiv},
	Author = {Skenderis, Kostas},
	Doi = {10.1088/0264-9381/19/22/306},
	Eprint = {hep-th/0209067},
	Journal = {Class.Quant.Grav.},
	Pages = {5849-5876},
	Primaryclass = {hep-th},
	Reportnumber = {PUTP-2047},
	Slaccitation = {%%CITATION = HEP-TH/0209067;%%},
	Title = {{Lecture Notes on Holographic Renormalization}},
	Volume = {19},
	Year = {2002},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/0264-9381/19/22/306}}

@article{Goldberger:1999un,
	Archiveprefix = {arXiv},
	Author = {Goldberger, Walter D. and Wise, Mark B.},
	Doi = {10.1016/S0370-2693(00)00099-X},
	Eprint = {hep-ph/9911457},
	Journal = {Phys.Lett.},
	Pages = {275-279},
	Primaryclass = {hep-ph},
	Reportnumber = {CALT-68-2250},
	Slaccitation = {%%CITATION = HEP-PH/9911457;%%},
	Title = {{Phenomenology of a Stabilized Modulus}},
	Volume = {B475},
	Year = {2000},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/S0370-2693(00)00099-X}}

@article{DeWolfe:1999cp,
	Archiveprefix = {arXiv},
	Author = {DeWolfe, O. and Freedman, D.Z. and Gubser, S.S. and Karch, A.},
	Doi = {10.1103/PhysRevD.62.046008},
	Eprint = {hep-th/9909134},
	Journal = {Phys.Rev.},
	Pages = {046008},
	Primaryclass = {hep-th},
	Reportnumber = {HUTP-99-A048, MIT-CTP-2903},
	Slaccitation = {%%CITATION = HEP-TH/9909134;%%},
	Title = {{Modeling the Fifth-Dimension with Scalars and Gravity}},
	Volume = {D62},
	Year = {2000},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.62.046008}}

@article{McGreevy:2009xe,
	Archiveprefix = {arXiv},
	Author = {McGreevy, John},
	Doi = {10.1155/2010/723105},
	Eprint = {0909.0518},
	Journal = {Adv.High Energy Phys.},
	Pages = {723105},
	Primaryclass = {hep-th},
	Reportnumber = {MIT-CTP-4067, NSF-KITP-09-134},
	Slaccitation = {%%CITATION = ARXIV:0909.0518;%%},
	Title = {{Holographic Duality with a View Toward Many-Body Physics}},
	Volume = {2010},
	Year = {2010},
	Bdsk-Url-1 = {http://dx.doi.org/10.1155/2010/723105}}

@article{Nastase:2007kj,
	Archiveprefix = {arXiv},
	Author = {Nastase, Horatiu},
	Eprint = {0712.0689},
	Primaryclass = {hep-th},
	Reportnumber = {TIT-HEP-578},
	Slaccitation = {%%CITATION = ARXIV:0712.0689;%%},
	Title = {{Introduction to AdS-CFT}},
	Year = {2007}}

@article{Gubser:1998bc,
	Archiveprefix = {arXiv},
	Author = {Gubser, S.S. and Klebanov, Igor R. and Polyakov, Alexander M.},
	Doi = {10.1016/S0370-2693(98)00377-3},
	Eprint = {hep-th/9802109},
	Journal = {Phys.Lett.},
	Pages = {105-114},
	Primaryclass = {hep-th},
	Reportnumber = {PUPT-1767},
	Slaccitation = {%%CITATION = HEP-TH/9802109;%%},
	Title = {{Gauge Theory Correlators from Noncritical String Theory}},
	Volume = {B428},
	Year = {1998},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/S0370-2693(98)00377-3}}

@article{Witten:1998qj,
	Archiveprefix = {arXiv},
	Author = {Witten, Edward},
	Eprint = {hep-th/9802150},
	Journal = {Adv.Theor.Math.Phys.},
	Pages = {253-291},
	Primaryclass = {hep-th},
	Reportnumber = {IASSNS-HEP-98-15},
	Slaccitation = {%%CITATION = HEP-TH/9802150;%%},
	Title = {{Anti-de~Sitter Space and Holography}},
	Volume = {2},
	Year = {1998}}

@article{Gunion:1989we,
	Author = {Gunion, John F. and Haber, Howard E. and Kane, Gordon L. and Dawson, Sally},
	Journal = {Front.Phys.},
	Pages = {1-448},
	Reportnumber = {SCIPP-89/13, UCD-89-4, BNL-41644},
	Slaccitation = {%%CITATION = FRPHA,80,1;%%},
	Title = {{The Higgs Hunter's Guide}},
	Volume = {80},
	Year = {2000}}

@article{Callan:1969sn,
	Author = {Callan, Curtis G., Jr. and Coleman, Sidney R. and Wess, J. and Zumino, Bruno},
	Doi = {10.1103/PhysRev.177.2247},
	Journal = {Phys.Rev.},
	Pages = {2247-2250},
	Slaccitation = {%%CITATION = PHRVA,177,2247;%%},
	Title = {{Structure of Phenomenological Lagrangians. 2.}},
	Volume = {177},
	Year = {1969},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRev.177.2247}}

@article{Weinberg:1996kr,
	Author = {Weinberg, Steven},
	Slaccitation = {%%CITATION = INSPIRE-430948;%%},
	Title = {{The Quantum Theory of Fields. Vol. 2: Modern Applications}},
	Year = {1996}}

@article{Skiba:2010xn,
	Archiveprefix = {arXiv},
	Author = {Skiba, Witold},
	Eprint = {1006.2142},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1006.2142;%%},
	Title = {{Tasi Lectures on Effective Field Theory and Precision Electroweak Measurements}},
	Year = {2010}}

@article{Cacciapaglia:2006pk,
	Archiveprefix = {arXiv},
	Author = {Cacciapaglia, G. and Csaki, C. and Marandella, G. and Strumia, A.},
	Doi = {10.1103/PhysRevD.74.033011},
	Eprint = {hep-ph/0604111},
	Journal = {Phys.Rev.},
	Pages = {033011},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = HEP-PH/0604111;%%},
	Title = {{The Minimal Set of Electroweak Precision Parameters}},
	Volume = {D74},
	Year = {2006},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.74.033011}}

@article{Han:2004az,
	Archiveprefix = {arXiv},
	Author = {Han, Zhenyu and Skiba, Witold},
	Doi = {10.1103/PhysRevD.71.075009},
	Eprint = {hep-ph/0412166},
	Journal = {Phys.Rev.},
	Pages = {075009},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = HEP-PH/0412166;%%},
	Title = {{Effective Theory Analysis of Precision Electroweak Data}},
	Volume = {D71},
	Year = {2005},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.71.075009}}

@article{Barbieri:2004qk,
	Archiveprefix = {arXiv},
	Author = {Barbieri, Riccardo and Pomarol, Alex and Rattazzi, Riccardo and Strumia, Alessandro},
	Doi = {10.1016/j.nuclphysb.2004.10.014},
	Eprint = {hep-ph/0405040},
	Journal = {Nucl.Phys.},
	Pages = {127-146},
	Primaryclass = {hep-ph},
	Reportnumber = {CERN-PH-TH-2004-075, IFUP-TH-2004-13, UAB-FT-565},
	Slaccitation = {%%CITATION = HEP-PH/0405040;%%},
	Title = {{Electroweak Symmetry Breaking After Lep-1 and Lep-2}},
	Volume = {B703},
	Year = {2004},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.nuclphysb.2004.10.014}}

@article{Sikivie:1980hm,
	Author = {Sikivie, P. and Susskind, Leonard and Voloshin, Mikhail B. and Zakharov, Valentin I.},
	Doi = {10.1016/0550-3213(80)90214-X},
	Journal = {Nucl.Phys.},
	Pages = {189},
	Reportnumber = {ITP-661-STANFORD},
	Slaccitation = {%%CITATION = NUPHA,B173,189;%%},
	Title = {{Isospin Breaking in Technicolor Models}},
	Volume = {B173},
	Year = {1980},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(80)90214-X}}

@article{Willenbrock:2004hu,
	Archiveprefix = {arXiv},
	Author = {Willenbrock, Scott},
	Eprint = {hep-ph/0410370},
	Pages = {3-38},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = HEP-PH/0410370;%%},
	Title = {{Symmetries of the Standard Model}},
	Year = {2004}}

@article{Barbieri:2007bh,
	Archiveprefix = {arXiv},
	Author = {Barbieri, Riccardo and Bellazzini, B. and Rychkov, Vyacheslav S. and Varagnolo, Alvise},
	Doi = {10.1103/PhysRevD.76.115008},
	Eprint = {0706.0432},
	Journal = {Phys.Rev.},
	Pages = {115008},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:0706.0432;%%},
	Title = {{The Higgs Boson from an Extended Symmetry}},
	Volume = {D76},
	Year = {2007},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.76.115008}}

@article{Azatov:2012bz,
	Archiveprefix = {arXiv},
	Author = {Azatov, Aleksandr and Contino, Roberto and Galloway, Jamison},
	Doi = {10.1007/JHEP04(2012)127, 10.1007/JHEP04(2013)140},
	Eprint = {1202.3415},
	Journal = {JHEP},
	Pages = {127},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1202.3415;%%},
	Title = {{Model-Independent Bounds on a Light Higgs}},
	Volume = {1204},
	Year = {2012},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/JHEP04(2012)127,%2010.1007/JHEP04(2013)140}}

@article{Azatov:2012qz,
	Archiveprefix = {arXiv},
	Author = {Azatov, Aleksandr and Galloway, Jamison},
	Doi = {10.1142/S0217751X13300044},
	Eprint = {1212.1380},
	Journal = {Int.J.Mod.Phys.},
	Pages = {1330004},
	Slaccitation = {%%CITATION = ARXIV:1212.1380;%%},
	Title = {{Electroweak Symmetry Breaking and the Higgs Boson: Confronting Theories at Colliders}},
	Volume = {A28},
	Year = {2013},
	Bdsk-Url-1 = {http://dx.doi.org/10.1142/S0217751X13300044}}

@article{Bellazzini:2012tv,
	Archiveprefix = {arXiv},
	Author = {Bellazzini, Brando and Csaki, Csaba and Hubisz, Jay and Serra, Javi and Terning, John},
	Doi = {10.1007/JHEP11(2012)003},
	Eprint = {1205.4032},
	Journal = {JHEP},
	Pages = {003},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1205.4032;%%},
	Title = {{Composite Higgs Sketch}},
	Volume = {1211},
	Year = {2012},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/JHEP11(2012)003}}

@article{Coleman:1969sm,
	Author = {Coleman, Sidney R. and Wess, J. and Zumino, Bruno},
	Doi = {10.1103/PhysRev.177.2239},
	Journal = {Phys.Rev.},
	Pages = {2239-2247},
	Slaccitation = {%%CITATION = PHRVA,177,2239;%%},
	Title = {{Structure of Phenomenological Lagrangians. 1.}},
	Volume = {177},
	Year = {1969},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRev.177.2239}}

@article{Perelstein:2005ka,
	Archiveprefix = {arXiv},
	Author = {Perelstein, Maxim},
	Doi = {10.1016/j.ppnp.2006.04.001},
	Eprint = {hep-ph/0512128},
	Journal = {Prog.Part.Nucl.Phys.},
	Pages = {247-291},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = HEP-PH/0512128;%%},
	Title = {{Little Higgs Models and Their Phenomenology}},
	Volume = {58},
	Year = {2007},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.ppnp.2006.04.001}}

@article{Schmaltz:2005ky,
	Archiveprefix = {arXiv},
	Author = {Schmaltz, Martin and Tucker-Smith, David},
	Doi = {10.1146/annurev.nucl.55.090704.151502},
	Eprint = {hep-ph/0502182},
	Journal = {Ann.Rev.Nucl.Part.Sci.},
	Pages = {229-270},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = HEP-PH/0502182;%%},
	Title = {{Little Higgs Review}},
	Volume = {55},
	Year = {2005},
	Bdsk-Url-1 = {http://dx.doi.org/10.1146/annurev.nucl.55.090704.151502}}

@article{Kogut:1973ab,
	Author = {Kogut, John B. and Susskind, Leonard},
	Doi = {10.1103/PhysRevD.10.3468},
	Journal = {Phys.Rev.},
	Pages = {3468-3475},
	Reportnumber = {PRINT-74-1187 (CORNELL)},
	Slaccitation = {%%CITATION = PHRVA,D10,3468;%%},
	Title = {{Quark Confinement and the Puzzle of the Ninth Axial Current}},
	Volume = {D10},
	Year = {1974},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.10.3468}}

@article{Quigg:2009xr,
	Archiveprefix = {arXiv},
	Author = {Quigg, Chris and Shrock, Robert},
	Doi = {10.1103/PhysRevD.79.096002},
	Eprint = {0901.3958},
	Journal = {Phys.Rev.},
	Pages = {096002},
	Primaryclass = {hep-ph},
	Reportnumber = {FERMILAB-PUB-09-018-T, YITP-SB-08-32},
	Slaccitation = {%%CITATION = ARXIV:0901.3958;%%},
	Title = {{Gedanken Worlds without Higgs: QCD-Induced Electroweak Symmetry Breaking}},
	Volume = {D79},
	Year = {2009},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.79.096002}}

@article{Jackiw:1973tr,
	Author = {Jackiw, R. and Johnson, K.},
	Doi = {10.1103/PhysRevD.8.2386},
	Journal = {Phys.Rev.},
	Pages = {2386-2398},
	Slaccitation = {%%CITATION = PHRVA,D8,2386;%%},
	Title = {{Dynamical Model of Spontaneously Broken Gauge Symmetries}},
	Volume = {D8},
	Year = {1973},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.8.2386}}

@article{Cornwall:1973ts,
	Author = {Cornwall, J.M. and Norton, R.E.},
	Doi = {10.1103/PhysRevD.8.3338},
	Journal = {Phys.Rev.},
	Pages = {3338-3346},
	Slaccitation = {%%CITATION = PHRVA,D8,3338;%%},
	Title = {{Spontaneous Symmetry Breaking without Scalar Mesons}},
	Volume = {D8},
	Year = {1973},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.8.3338}}

@article{Weinstein:1973gj,
	Author = {Weinstein, Marvin},
	Doi = {10.1103/PhysRevD.8.2511},
	Journal = {Phys.Rev.},
	Pages = {2511},
	Reportnumber = {SLAC-PUB-1222},
	Slaccitation = {%%CITATION = PHRVA,D8,2511;%%},
	Title = {{Conserved Currents, Their Commutators and the Symmetry Structure of Renormalizable Theories of Electromagnetic, Weak and Strong Interactions}},
	Volume = {D8},
	Year = {1973},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.8.2511}}

@article{Weinberg:1979bn,
	Author = {Weinberg, Steven},
	Doi = {10.1103/PhysRevD.19.1277},
	Journal = {Phys.Rev.},
	Pages = {1277-1280},
	Slaccitation = {%%CITATION = PHRVA,D19,1277;%%},
	Title = {{Implications of Dynamical Symmetry Breaking: an Addendum}},
	Volume = {D19},
	Year = {1979},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.19.1277}}

@article{Susskind:1978ms,
	Author = {Susskind, Leonard},
	Doi = {10.1103/PhysRevD.20.2619},
	Journal = {Phys.Rev.},
	Pages = {2619-2625},
	Reportnumber = {SLAC-PUB-2142},
	Slaccitation = {%%CITATION = PHRVA,D20,2619;%%},
	Title = {{Dynamics of Spontaneous Symmetry Breaking in the Weinberg-Salam Theory}},
	Volume = {D20},
	Year = {1979},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.20.2619}}

@article{Dimopoulos:1979es,
	Author = {Dimopoulos, Savas and Susskind, Leonard},
	Doi = {10.1016/0550-3213(79)90364-X},
	Journal = {Nucl.Phys.},
	Pages = {237-252},
	Reportnumber = {CU-TP-147, ITP-626-STANFORD},
	Slaccitation = {%%CITATION = NUPHA,B155,237;%%},
	Title = {{Mass without Scalars}},
	Volume = {B155},
	Year = {1979},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(79)90364-X}}

@article{Eichten:1979ah,
	Author = {Eichten, Estia and Lane, Kenneth D.},
	Doi = {10.1016/0370-2693(80)90065-9},
	Journal = {Phys.Lett.},
	Pages = {125-130},
	Reportnumber = {HUTP-79-A062},
	Slaccitation = {%%CITATION = PHLTA,B90,125;%%},
	Title = {{Dynamical Breaking of Weak Interaction Symmetries}},
	Volume = {B90},
	Year = {1980},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-2693(80)90065-9}}

@article{Dashen:1970et,
	Author = {Dashen, Roger F.},
	Doi = {10.1103/PhysRevD.3.1879},
	Journal = {Phys.Rev.},
	Pages = {1879-1889},
	Slaccitation = {%%CITATION = PHRVA,D3,1879;%%},
	Title = {{Some Features of Chiral Symmetry Breaking}},
	Volume = {D3},
	Year = {1971},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.3.1879}}

@article{Falkowski:2013dza,
	Archiveprefix = {arXiv},
	Author = {Falkowski, Adam and Riva, Francesco and Urbano, Alfredo},
	Doi = {10.1007/JHEP11(2013)111},
	Eprint = {1303.1812},
	Journal = {JHEP},
	Pages = {111},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1303.1812;%%},
	Title = {{Higgs at Last}},
	Volume = {1311},
	Year = {2013},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/JHEP11(2013)111}}

@article{Witten:1979kh,
	Author = {Witten, Edward},
	Doi = {10.1016/0550-3213(79)90232-3},
	Journal = {Nucl.Phys.},
	Pages = {57},
	Reportnumber = {HUTP-79-A007},
	Slaccitation = {%%CITATION = NUPHA,B160,57;%%},
	Title = {{Baryons in the 1/N Expansion}},
	Volume = {B160},
	Year = {1979},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(79)90232-3}}

@article{Georgi:1986kr,
	Author = {Georgi, Howard and Randall, Lisa},
	Doi = {10.1016/0550-3213(86)90022-2},
	Journal = {Nucl.Phys.},
	Pages = {241},
	Reportnumber = {HUTP-86/A025},
	Slaccitation = {%%CITATION = NUPHA,B276,241;%%},
	Title = {{Flavor Conserving CP Violation in Invisible Axion Models}},
	Volume = {B276},
	Year = {1986},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(86)90022-2}}

@article{Manohar:1983md,
	Author = {Manohar, Aneesh and Georgi, Howard},
	Doi = {10.1016/0550-3213(84)90231-1},
	Journal = {Nucl.Phys.},
	Pages = {189},
	Reportnumber = {HUTP-83/A042a},
	Slaccitation = {%%CITATION = NUPHA,B234,189;%%},
	Title = {{Chiral Quarks and the Nonrelativistic Quark Model}},
	Volume = {B234},
	Year = {1984},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(84)90231-1}}

@article{Georgi:1992dw,
	Archiveprefix = {arXiv},
	Author = {Georgi, Howard},
	Doi = {10.1016/0370-2693(93)91728-6},
	Eprint = {hep-ph/9207278},
	Journal = {Phys.Lett.},
	Pages = {187-189},
	Primaryclass = {hep-ph},
	Reportnumber = {HUTP-92-A036},
	Slaccitation = {%%CITATION = HEP-PH/9207278;%%},
	Title = {{Generalized Dimensional Analysis}},
	Volume = {B298},
	Year = {1993},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-2693(93)91728-6}}

@article{Contino:2006qr,
	Archiveprefix = {arXiv},
	Author = {Contino, Roberto and Da Rold, Leandro and Pomarol, Alex},
	Doi = {10.1103/PhysRevD.75.055014},
	Eprint = {hep-ph/0612048},
	Journal = {Phys.Rev.},
	Pages = {055014},
	Primaryclass = {hep-ph},
	Reportnumber = {UAB-FT-619, ROMA1-1445-2006},
	Slaccitation = {%%CITATION = HEP-PH/0612048;%%},
	Title = {{Light Custodians in Natural Composite Higgs Models}},
	Volume = {D75},
	Year = {2007},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.75.055014}}

@article{Ellis:1975ap,
	Author = {Ellis, John R. and Gaillard, Mary K. and Nanopoulos, Dimitri V.},
	Doi = {10.1016/0550-3213(76)90382-5},
	Journal = {Nucl.Phys.},
	Pages = {292},
	Reportnumber = {CERN-TH-2093},
	Slaccitation = {%%CITATION = NUPHA,B106,292;%%},
	Title = {{A Phenomenological Profile of the Higgs Boson}},
	Volume = {B106},
	Year = {1976},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(76)90382-5}}

@article{Shifman:1978zn,
	Author = {Shifman, Mikhail A. and Vainshtein, A.I. and Zakharov, Valentin I.},
	Doi = {10.1016/0370-2693(78)90481-1},
	Journal = {Phys.Lett.},
	Pages = {443},
	Reportnumber = {ITEP-22-1978},
	Slaccitation = {%%CITATION = PHLTA,B78,443;%%},
	Title = {{Remarks on Higgs Boson Interactions with Nucleons}},
	Volume = {B78},
	Year = {1978},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-2693(78)90481-1}}

@article{Gillioz:2012se,
	Archiveprefix = {arXiv},
	Author = {Gillioz, M. and Grober, R. and Grojean, C. and Muhlleitner, M. and Salvioni, E.},
	Doi = {10.1007/JHEP10(2012)004},
	Eprint = {1206.7120},
	Journal = {JHEP},
	Pages = {004},
	Primaryclass = {hep-ph},
	Reportnumber = {CERN-PH-TH-2012-176, KA-TP-26-2012, SFB-CPP-12-43, ZU-TH-09-12, LPN12-062},
	Slaccitation = {%%CITATION = ARXIV:1206.7120;%%},
	Title = {{Higgs Low-Energy Theorem (And Its Corrections) in Composite Models}},
	Volume = {1210},
	Year = {2012},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/JHEP10(2012)004}}

@article{Nambu:1961tp,
	Author = {Nambu, Yoichiro and Jona-Lasinio, G.},
	Doi = {10.1103/PhysRev.122.345},
	Journal = {Phys.Rev.},
	Pages = {345-358},
	Slaccitation = {%%CITATION = PHRVA,122,345;%%},
	Title = {{Dynamical Model of Elementary Particles Based on an Analogy with Superconductivity. 1.}},
	Volume = {122},
	Year = {1961},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRev.122.345}}

@article{Craig:2013fga,
	Archiveprefix = {arXiv},
	Author = {Craig, Nathaniel and Howe, Kiel},
	Doi = {10.1007/JHEP03(2014)140},
	Eprint = {1312.1341},
	Journal = {JHEP},
	Pages = {140},
	Primaryclass = {hep-ph},
	Reportnumber = {RU-NHETC-2013-26},
	Slaccitation = {%%CITATION = ARXIV:1312.1341;%%},
	Title = {{Doubling Down on Naturalness with a Supersymmetric Twin Higgs}},
	Volume = {1403},
	Year = {2014},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/JHEP03(2014)140}}

@article{Burdman:2006tz,
	Archiveprefix = {arXiv},
	Author = {Burdman, Gustavo and Chacko, Z. and Goh, Hock-Seng and Harnik, Roni},
	Doi = {10.1088/1126-6708/2007/02/009},
	Eprint = {hep-ph/0609152},
	Journal = {JHEP},
	Pages = {009},
	Primaryclass = {hep-ph},
	Reportnumber = {SLAC-PUB-12115},
	Slaccitation = {%%CITATION = HEP-PH/0609152;%%},
	Title = {{Folded Supersymmetry and the Lep Paradox}},
	Volume = {0702},
	Year = {2007},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1126-6708/2007/02/009}}

@article{Chang:2006ra,
	Archiveprefix = {arXiv},
	Author = {Chang, Spencer and Hall, Lawrence J. and Weiner, Neal},
	Doi = {10.1103/PhysRevD.75.035009},
	Eprint = {hep-ph/0604076},
	Journal = {Phys.Rev.},
	Pages = {035009},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = HEP-PH/0604076;%%},
	Title = {{A Supersymmetric Twin Higgs}},
	Volume = {D75},
	Year = {2007},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.75.035009}}

@article{Falkowski:2006qq,
	Archiveprefix = {arXiv},
	Author = {Falkowski, Adam and Pokorski, Stefan and Schmaltz, Martin},
	Doi = {10.1103/PhysRevD.74.035003},
	Eprint = {hep-ph/0604066},
	Journal = {Phys.Rev.},
	Pages = {035003},
	Primaryclass = {hep-ph},
	Reportnumber = {CERN-PH-TH-2006-051},
	Slaccitation = {%%CITATION = HEP-PH/0604066;%%},
	Title = {{Twin SUSY}},
	Volume = {D74},
	Year = {2006},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.74.035003}}

@article{Chacko:2005un,
	Archiveprefix = {arXiv},
	Author = {Chacko, Z. and Goh, Hock-Seng and Harnik, Roni},
	Doi = {10.1088/1126-6708/2006/01/108},
	Eprint = {hep-ph/0512088},
	Journal = {JHEP},
	Pages = {108},
	Primaryclass = {hep-ph},
	Reportnumber = {SLAC-PUB-11595},
	Slaccitation = {%%CITATION = HEP-PH/0512088;%%},
	Title = {{A Twin Higgs Model from Left-Right Symmetry}},
	Volume = {0601},
	Year = {2006},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1126-6708/2006/01/108}}

@article{Chacko:2005vw,
	Archiveprefix = {arXiv},
	Author = {Chacko, Z. and Nomura, Yasunori and Papucci, Michele and Perez, Gilad},
	Doi = {10.1088/1126-6708/2006/01/126},
	Eprint = {hep-ph/0510273},
	Journal = {JHEP},
	Pages = {126},
	Primaryclass = {hep-ph},
	Reportnumber = {UCB-PTH-05-35, LBNL-59022},
	Slaccitation = {%%CITATION = HEP-PH/0510273;%%},
	Title = {{Natural Little Hierarchy from a Partially Goldstone Twin Higgs}},
	Volume = {0601},
	Year = {2006},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1126-6708/2006/01/126}}

@article{Barbieri:2005ri,
	Archiveprefix = {arXiv},
	Author = {Barbieri, Riccardo and Gregoire, Thomas and Hall, Lawrence J.},
	Eprint = {hep-ph/0509242},
	Primaryclass = {hep-ph},
	Reportnumber = {CERN-PH-TH-2005-162, UCB-PTH-05-25, LBNL-58803},
	Slaccitation = {%%CITATION = HEP-PH/0509242;%%},
	Title = {{Mirror World at the Large Hadron Collider}},
	Year = {2005}}

@article{Chacko:2005pe,
	Archiveprefix = {arXiv},
	Author = {Chacko, Z. and Goh, Hock-Seng and Harnik, Roni},
	Doi = {10.1103/PhysRevLett.96.231802},
	Eprint = {hep-ph/0506256},
	Journal = {Phys.Rev.Lett.},
	Pages = {231802},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = HEP-PH/0506256;%%},
	Title = {{The Twin Higgs: Natural Electroweak Breaking from Mirror Symmetry}},
	Volume = {96},
	Year = {2006},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.96.231802}}

@article{Chacko:2005ra,
	Archiveprefix = {arXiv},
	Author = {Chacko, Z. and Nomura, Yasunori and Tucker-Smith, David},
	Doi = {10.1016/j.nuclphysb.2005.07.019},
	Eprint = {hep-ph/0504095},
	Journal = {Nucl.Phys.},
	Pages = {207-250},
	Primaryclass = {hep-ph},
	Reportnumber = {UCB-PTH-05-11, LBNL-57427},
	Slaccitation = {%%CITATION = HEP-PH/0504095;%%},
	Title = {{A Minimally Fine-Tuned Supersymmetric Standard Model}},
	Volume = {B725},
	Year = {2005},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.nuclphysb.2005.07.019}}

@article{Witten:1983ut,
	Author = {Witten, Edward},
	Doi = {10.1103/PhysRevLett.51.2351},
	Journal = {Phys.Rev.Lett.},
	Pages = {2351},
	Reportnumber = {Print-83-1055 (PRINCETON)},
	Slaccitation = {%%CITATION = PRLTA,51,2351;%%},
	Title = {{Some Inequalities among Hadron Masses}},
	Volume = {51},
	Year = {1983},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.51.2351}}

@article{Vafa:1983tf,
	Author = {Vafa, C. and Witten, Edward},
	Doi = {10.1016/0550-3213(84)90230-X},
	Journal = {Nucl.Phys.},
	Pages = {173},
	Reportnumber = {PRINT-83-0910 (PRINCETON)},
	Slaccitation = {%%CITATION = NUPHA,B234,173;%%},
	Title = {{Restrictions on Symmetry Breaking in Vector-Like Gauge Theories}},
	Volume = {B234},
	Year = {1984},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(84)90230-X}}

@article{Kaplan:1983sm,
	Author = {Kaplan, David B. and Georgi, Howard and Dimopoulos, Savas},
	Doi = {10.1016/0370-2693(84)91178-X},
	Journal = {Phys.Lett.},
	Pages = {187},
	Reportnumber = {HUTP-83/A079},
	Slaccitation = {%%CITATION = PHLTA,B136,187;%%},
	Title = {{Composite Higgs Scalars}},
	Volume = {B136},
	Year = {1984},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-2693(84)91178-X}}

@article{Georgi:1984ef,
	Author = {Georgi, Howard and Kaplan, David B. and Galison, Peter},
	Doi = {10.1016/0370-2693(84)90823-2},
	Journal = {Phys.Lett.},
	Pages = {152},
	Reportnumber = {HUTP-84/A018},
	Slaccitation = {%%CITATION = PHLTA,B143,152;%%},
	Title = {{Calculation of the Composite Higgs Mass}},
	Volume = {B143},
	Year = {1984},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-2693(84)90823-2}}

@article{Georgi:1984af,
	Author = {Georgi, Howard and Kaplan, David B.},
	Doi = {10.1016/0370-2693(84)90341-1},
	Journal = {Phys.Lett.},
	Pages = {216},
	Reportnumber = {HUTP-84/A034},
	Slaccitation = {%%CITATION = PHLTA,B145,216;%%},
	Title = {{Composite Higgs and Custodial $SU(2)$}},
	Volume = {B145},
	Year = {1984},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0370-2693(84)90341-1}}

@article{ArkaniHamed:2001nc,
	Archiveprefix = {arXiv},
	Author = {Arkani-Hamed, Nima and Cohen, Andrew G. and Georgi, Howard},
	Doi = {10.1016/S0370-2693(01)00741-9},
	Eprint = {hep-ph/0105239},
	Journal = {Phys.Lett.},
	Pages = {232-240},
	Primaryclass = {hep-ph},
	Reportnumber = {HUTP-01-A024, BUHEP-01-06, UCB-PTH-01-15},
	Slaccitation = {%%CITATION = HEP-PH/0105239;%%},
	Title = {{Electroweak Symmetry Breaking from Dimensional Deconstruction}},
	Volume = {B513},
	Year = {2001},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/S0370-2693(01)00741-9}}

@article{Hill:2000mu,
	Archiveprefix = {arXiv},
	Author = {Hill, Christopher T. and Pokorski, Stefan and Wang, Jing},
	Doi = {10.1103/PhysRevD.64.105005},
	Eprint = {hep-th/0104035},
	Journal = {Phys.Rev.},
	Pages = {105005},
	Primaryclass = {hep-th},
	Reportnumber = {FERMILAB-PUB-01-043-T},
	Slaccitation = {%%CITATION = HEP-TH/0104035;%%},
	Title = {{Gauge Invariant Effective Lagrangian for Kaluza-Klein Modes}},
	Volume = {D64},
	Year = {2001},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.64.105005}}

@article{Georgi:2004iy,
	Archiveprefix = {arXiv},
	Author = {Georgi, Howard},
	Doi = {10.1103/PhysRevD.71.015016},
	Eprint = {hep-ph/0408067},
	Journal = {Phys.Rev.},
	Pages = {015016},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = HEP-PH/0408067;%%},
	Title = {{Fun with Higgsless Theories}},
	Volume = {D71},
	Year = {2005},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.71.015016}}

@article{Douglas:1996sw,
	Archiveprefix = {arXiv},
	Author = {Douglas, Michael R. and Moore, Gregory W.},
	Eprint = {hep-th/9603167},
	Primaryclass = {hep-th},
	Reportnumber = {RU-96-15, YCTP-P5-96},
	Slaccitation = {%%CITATION = HEP-TH/9603167;%%},
	Title = {{D-Branes, Quivers, and ALE Instantons}},
	Year = {1996}}

@article{ArkaniHamed:2001ca,
	Archiveprefix = {arXiv},
	Author = {Arkani-Hamed, Nima and Cohen, Andrew G. and Georgi, Howard},
	Doi = {10.1103/PhysRevLett.86.4757},
	Eprint = {hep-th/0104005},
	Journal = {Phys.Rev.Lett.},
	Pages = {4757-4761},
	Primaryclass = {hep-th},
	Reportnumber = {HUTP-01-A015, BUHEP-01-05, LBNL-47676, UCB-PTH-01-11},
	Slaccitation = {%%CITATION = HEP-TH/0104005;%%},
	Title = {{(De)Constructing Dimensions}},
	Volume = {86},
	Year = {2001},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevLett.86.4757}}

@article{Georgi:1985hf,
	Author = {Georgi, Howard},
	Doi = {10.1016/0550-3213(86)90092-1},
	Journal = {Nucl.Phys.},
	Pages = {274},
	Reportnumber = {HUTP-85/A060},
	Slaccitation = {%%CITATION = NUPHA,B266,274;%%},
	Title = {{A Tool Kit for Builders of Composite Models}},
	Volume = {B266},
	Year = {1986},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0550-3213(86)90092-1}}

@article{Gregoire:2002ra,
	Archiveprefix = {arXiv},
	Author = {Gregoire, Thomas and Wacker, Jay G.},
	Doi = {10.1088/1126-6708/2002/08/019},
	Eprint = {hep-ph/0206023},
	Journal = {JHEP},
	Pages = {019},
	Primaryclass = {hep-ph},
	Reportnumber = {HUTP-02-A015},
	Slaccitation = {%%CITATION = HEP-PH/0206023;%%},
	Title = {{Mooses, Topology and Higgs}},
	Volume = {0208},
	Year = {2002},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1126-6708/2002/08/019}}

@article{ArkaniHamed:2002qx,
	Archiveprefix = {arXiv},
	Author = {Arkani-Hamed, N. and Cohen, A.G. and Katz, E. and Nelson, A.E. and Gregoire, T. and others},
	Doi = {10.1088/1126-6708/2002/08/021},
	Eprint = {hep-ph/0206020},
	Journal = {JHEP},
	Pages = {021},
	Primaryclass = {hep-ph},
	Reportnumber = {BUHEP-02-24, UW-PT-01-09, HUTP-02-A016},
	Slaccitation = {%%CITATION = HEP-PH/0206020;%%},
	Title = {{The Minimal Moose for a Little Higgs}},
	Volume = {0208},
	Year = {2002},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1126-6708/2002/08/021}}

@article{Schmaltz:2010ac,
	Archiveprefix = {arXiv},
	Author = {Schmaltz, Martin and Stolarski, Daniel and Thaler, Jesse},
	Doi = {10.1007/JHEP09(2010)018},
	Eprint = {1006.1356},
	Journal = {JHEP},
	Pages = {018},
	Primaryclass = {hep-ph},
	Reportnumber = {MIT-CTP-4156},
	Slaccitation = {%%CITATION = ARXIV:1006.1356;%%},
	Title = {{The Bestest Little Higgs}},
	Volume = {1009},
	Year = {2010},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/JHEP09(2010)018}}

@article{Vecchi:2013bja,
	Archiveprefix = {arXiv},
	Author = {Vecchi, Luca},
	Eprint = {1304.4579},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1304.4579;%%},
	Title = {{The Natural Composite Higgs}},
	Year = {2013}}

@book{Bertlmann:1996xk,
	Author = {Bertlmann, R.A.},
	Isbn = {9780198507628},
	Lccn = {96185792},
	Publisher = {Clarendon Press},
	Series = {International Series of Monographs on Physics},
	Title = {Anomalies in Quantum Field Theory},
	Year = {2000}}

@book{Gockeler:1987an,
	Author = {Sch{\"u}cker, T.},
	Isbn = {9780521378215},
	Lccn = {lc87011608},
	Publisher = {Cambridge University Press},
	Series = {Cambridge Monographs on Mathematical Physics},
	Title = {Differential Geometry, Gauge Theories, and Gravity},
	Year = {1989}}

@article{Collinucci:2006hx,
	Archiveprefix = {arXiv},
	Author = {Collinucci, Andres and Wijns, Alexander},
	Eprint = {hep-th/0611201},
	Primaryclass = {hep-th},
	Reportnumber = {KUL-TF-06-30},
	Slaccitation = {%%CITATION = HEP-TH/0611201;%%},
	Title = {{Topology of Fibre Bundles and Global Aspects of Gauge Theories}},
	Year = {2006}}

@book{Frankel:1997ec,
	Author = {Frankel, T.},
	Isbn = {9781139505611},
	Publisher = {Cambridge University Press},
	Title = {The Geometry of Physics: An Introduction},
	Year = {2011}}

@article{Sundrum:1998sj,
	Archiveprefix = {arXiv},
	Author = {Sundrum, Raman},
	Doi = {10.1103/PhysRevD.59.085009},
	Eprint = {hep-ph/9805471},
	Journal = {Phys.Rev.},
	Pages = {085009},
	Primaryclass = {hep-ph},
	Reportnumber = {BUHEP-98-13},
	Slaccitation = {%%CITATION = HEP-PH/9805471;%%},
	Title = {{Effective Field Theory for a Three-Brane Universe}},
	Volume = {D59},
	Year = {1999},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.59.085009}}

@article{Csaki:2002gy,
	Archiveprefix = {arXiv},
	Author = {Csaki, Csaba and Erlich, Joshua and Terning, John},
	Doi = {10.1103/PhysRevD.66.064021},
	Eprint = {hep-ph/0203034},
	Journal = {Phys.Rev.},
	Pages = {064021},
	Primaryclass = {hep-ph},
	Reportnumber = {CLNS-02-1778},
	Slaccitation = {%%CITATION = HEP-PH/0203034;%%},
	Title = {{The Effective Lagrangian in the Randall-Sundrum Model and Electroweak Physics}},
	Volume = {D66},
	Year = {2002},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.66.064021}}

@article{Coquereaux:1986ua,
	Author = {Coquereaux, Robert},
	Doi = {10.1142/S0217751X87000910},
	Journal = {Int.J.Mod.Phys.},
	Pages = {1763},
	Reportnumber = {CERN-TH-4620/86},
	Slaccitation = {%%CITATION = IMPAE,A2,1763;%%},
	Title = {{Comments About the Geometry of Nonlinear Sigma Models}},
	Volume = {A2},
	Year = {1987},
	Bdsk-Url-1 = {http://dx.doi.org/10.1142/S0217751X87000910}}

@article{Yastremiz:1991jn,
	Author = {Yastremiz, C.F.},
	Note = {DAMTP-R-91-10, GTCRG-91-7},
	Slaccitation = {%%CITATION = DAMTP-R-91-10 ETC.;%%},
	Title = {{Nonlinear Realizations and Extended Objects}},
	Year = {1991}}

@article{Contino:2013kra,
	Archiveprefix = {arXiv},
	Author = {Contino, Roberto and Ghezzi, Margherita and Grojean, Christophe and Muhlleitner, Margarete and Spira, Michael},
	Doi = {10.1007/JHEP07(2013)035},
	Eprint = {1303.3876},
	Journal = {JHEP},
	Pages = {035},
	Primaryclass = {hep-ph},
	Reportnumber = {CERN-PH-TH-2013-047, KA-TP-06-2013, PSI-PR-13-04},
	Slaccitation = {%%CITATION = ARXIV:1303.3876;%%},
	Title = {{Effective Lagrangian for a Light Higgs-Like Scalar}},
	Volume = {1307},
	Year = {2013},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/JHEP07(2013)035}}

@article{Panico:2011pw,
	Archiveprefix = {arXiv},
	Author = {Panico, Giuliano and Wulzer, Andrea},
	Doi = {10.1007/JHEP09(2011)135},
	Eprint = {1106.2719},
	Journal = {JHEP},
	Pages = {135},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1106.2719;%%},
	Title = {{The Discrete Composite Higgs Model}},
	Volume = {1109},
	Year = {2011},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/JHEP09(2011)135}}

@article{Baak:2012kk,
	Archiveprefix = {arXiv},
	Author = {Baak, M. and Goebel, M. and Haller, J. and Hoecker, A. and Kennedy, D. and others},
	Doi = {10.1140/epjc/s10052-012-2205-9},
	Eprint = {1209.2716},
	Journal = {Eur.Phys.J.},
	Pages = {2205},
	Primaryclass = {hep-ph},
	Reportnumber = {DESY-12-154},
	Slaccitation = {%%CITATION = ARXIV:1209.2716;%%},
	Title = {{The Electroweak Fit of the Standard Model After the Discovery of a New Boson at the Lhc}},
	Volume = {C72},
	Year = {2012},
	Bdsk-Url-1 = {http://dx.doi.org/10.1140/epjc/s10052-012-2205-9}}

@article{Kaplan:2001ga,
	Archiveprefix = {arXiv},
	Author = {Kaplan, David Elazzar and Tait, Timothy M.P.},
	Doi = {10.1088/1126-6708/2001/11/051},
	Eprint = {hep-ph/0110126},
	Journal = {JHEP},
	Pages = {051},
	Primaryclass = {hep-ph},
	Reportnumber = {SLAC-PUB-9021, ANL-HEP-PR-01-081, EFI-01-44},
	Slaccitation = {%%CITATION = HEP-PH/0110126;%%},
	Title = {{New Tools for Fermion Masses from Extra Dimensions}},
	Volume = {0111},
	Year = {2001},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1126-6708/2001/11/051}}

@article{Kaplan:2000av,
	Archiveprefix = {arXiv},
	Author = {Kaplan, David Elazzar and Tait, Timothy M.P.},
	Doi = {10.1088/1126-6708/2000/06/020},
	Eprint = {hep-ph/0004200},
	Journal = {JHEP},
	Pages = {020},
	Primaryclass = {hep-ph},
	Reportnumber = {ANL-HEP-PR-00-043, EFI-2000-12},
	Slaccitation = {%%CITATION = HEP-PH/0004200;%%},
	Title = {{Supersymmetry Breaking, Fermion Masses and a Small Extra Dimension}},
	Volume = {0006},
	Year = {2000},
	Bdsk-Url-1 = {http://dx.doi.org/10.1088/1126-6708/2000/06/020}}

@article{Grossman:2002pb,
	Archiveprefix = {arXiv},
	Author = {Grossman, Yuval and Perez, Gilad},
	Doi = {10.1103/PhysRevD.67.015011},
	Eprint = {hep-ph/0210053},
	Journal = {Phys.Rev.},
	Pages = {015011},
	Primaryclass = {hep-ph},
	Reportnumber = {WIS-42-02-DPP},
	Slaccitation = {%%CITATION = HEP-PH/0210053;%%},
	Title = {{Realistic Construction of Split Fermion Models}},
	Volume = {D67},
	Year = {2003},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.67.015011}}

@article{ArkaniHamed:1997fq,
	Archiveprefix = {arXiv},
	Author = {Arkani-Hamed, Nima and Luty, Markus A. and Terning, John},
	Doi = {10.1103/PhysRevD.58.015004},
	Eprint = {hep-ph/9712389},
	Journal = {Phys.Rev.},
	Pages = {015004},
	Primaryclass = {hep-ph},
	Reportnumber = {SLAC-PUB-7714, UMDHEP-98-68, UCB-PTH-97-62, LBL-41148, LBNL-41148},
	Slaccitation = {%%CITATION = HEP-PH/9712389;%%},
	Title = {{Composite Quarks and Leptons from Dynamical Supersymmetry Breaking without Messengers}},
	Volume = {D58},
	Year = {1998},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.58.015004}}

@article{Luty:1998vr,
	Archiveprefix = {arXiv},
	Author = {Luty, Markus A. and Terning, John},
	Doi = {10.1103/PhysRevD.62.075006},
	Eprint = {hep-ph/9812290},
	Journal = {Phys.Rev.},
	Pages = {075006},
	Primaryclass = {hep-ph},
	Reportnumber = {UMDHEP-99-68, UCB-PTH-98-60, LBNL-42601, LBL-42601},
	Slaccitation = {%%CITATION = HEP-PH/9812290;%%},
	Title = {{Improved Single Sector Supersymmetry Breaking}},
	Volume = {D62},
	Year = {2000},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.62.075006}}

@article{Haber:1997if,
	Archiveprefix = {arXiv},
	Author = {Haber, Howard E.},
	Doi = {10.1016/S0920-5632(97)00688-9},
	Eprint = {hep-ph/9709450},
	Journal = {Nucl.Phys.Proc.Suppl.},
	Pages = {469-484},
	Primaryclass = {hep-ph},
	Reportnumber = {SCIPP-97-27},
	Slaccitation = {%%CITATION = HEP-PH/9709450;%%},
	Title = {{The Status of the Minimal Supersymmetric Standard Model and Beyond}},
	Volume = {62},
	Year = {1998},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/S0920-5632(97)00688-9}}

@article{Drees:2004jm,
	Author = {Drees, M. and Godbole, R. and Roy, P.},
	Slaccitation = {%%CITATION = INSPIRE-671271;%%},
	Title = {{Theory and phenomenology of sparticles: An account of four-dimensional N=1 supersymmetry in high energy physics}},
	Year = {2004}}

@article{ArkaniHamed:1998kj,
	Archiveprefix = {arXiv},
	Author = {Arkani-Hamed, Nima and Giudice, Gian F. and Luty, Markus A. and Rattazzi, Riccardo},
	Doi = {10.1103/PhysRevD.58.115005},
	Eprint = {hep-ph/9803290},
	Journal = {Phys.Rev.},
	Pages = {115005},
	Primaryclass = {hep-ph},
	Reportnumber = {SLAC-PUB-7764, CERN-TH-98-47, UMDHEP-98-47},
	Slaccitation = {%%CITATION = HEP-PH/9803290;%%},
	Title = {{Supersymmetry breaking loops from analytic continuation into superspace}},
	Volume = {D58},
	Year = {1998},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.58.115005}}

@article{Cheung:2012zq,
	Archiveprefix = {arXiv},
	Author = {Cheung, Clifford and Roberts, Hannes L.},
	Doi = {10.1007/JHEP12(2013)018},
	Eprint = {1207.0234},
	Journal = {JHEP},
	Pages = {018},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1207.0234;%%},
	Title = {{Higgs Mass from D-Terms: a Litmus Test}},
	Volume = {1312},
	Year = {2013},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/JHEP12(2013)018}}

@article{Blum:2012ii,
	Archiveprefix = {arXiv},
	Author = {Blum, Kfir and D'Agnolo, Raffaele Tito and Fan, JiJi},
	Doi = {10.1007/JHEP01(2013)057},
	Eprint = {1206.5303},
	Journal = {JHEP},
	Pages = {057},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1206.5303;%%},
	Title = {{Natural SUSY Predicts: Higgs Couplings}},
	Volume = {1301},
	Year = {2013},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/JHEP01(2013)057}}

@article{Medina:2009ey,
	Archiveprefix = {arXiv},
	Author = {Medina, Anibal D. and Shah, Nausheen R. and Wagner, Carlos E.M.},
	Doi = {10.1103/PhysRevD.80.015001},
	Eprint = {0904.1625},
	Journal = {Phys.Rev.},
	Pages = {015001},
	Primaryclass = {hep-ph},
	Reportnumber = {ANL-HEP-PR-09-15, EFI-09-08},
	Slaccitation = {%%CITATION = ARXIV:0904.1625;%%},
	Title = {{A Heavy Higgs and a Light Sneutrino NLSP in the MSSM with Enhanced SU(2) D-terms}},
	Volume = {D80},
	Year = {2009},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.80.015001}}

@article{Craig:2012bs,
	Archiveprefix = {arXiv},
	Author = {Craig, Nathaniel and Katz, Andrey},
	Doi = {10.1007/JHEP05(2013)015},
	Eprint = {1212.2635},
	Journal = {JHEP},
	Pages = {015},
	Primaryclass = {hep-ph},
	Reportnumber = {RUNHETC-2012-23},
	Slaccitation = {%%CITATION = ARXIV:1212.2635;%%},
	Title = {{A Supersymmetric Higgs Sector with Chiral D-terms}},
	Volume = {1305},
	Year = {2013},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/JHEP05(2013)015}}

@article{Djouadi:2005gj,
	Archiveprefix = {arXiv},
	Author = {Djouadi, Abdelhak},
	Doi = {10.1016/j.physrep.2007.10.005},
	Eprint = {hep-ph/0503173},
	Journal = {Phys.Rept.},
	Pages = {1-241},
	Primaryclass = {hep-ph},
	Reportnumber = {LPT-ORSAY-05-18},
	Slaccitation = {%%CITATION = HEP-PH/0503173;%%},
	Title = {{The Anatomy of electro-weak symmetry breaking. II. The Higgs bosons in the minimal supersymmetric model}},
	Volume = {459},
	Year = {2008},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.physrep.2007.10.005}}

@article{Burgess:1998ku,
	Archiveprefix = {arXiv},
	Author = {Burgess, C.P.},
	Doi = {10.1016/S0370-1573(99)00111-8},
	Eprint = {hep-th/9808176},
	Journal = {Phys.Rept.},
	Pages = {193-261},
	Primaryclass = {hep-th},
	Reportnumber = {MCGILL-98-25},
	Slaccitation = {%%CITATION = HEP-TH/9808176;%%},
	Title = {{Goldstone and Pseudogoldstone Bosons in Nuclear, Particle and Condensed Matter Physics}},
	Volume = {330},
	Year = {2000},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/S0370-1573(99)00111-8}}

@article{Aguilar-Saavedra:2013qpa,
	Archiveprefix = {arXiv},
	Author = {Aguilar-Saavedra, J.A. and Benbrik, R. and Heinemeyer, S. and P{\'e}rez-Victoria, M.},
	Doi = {10.1103/PhysRevD.88.094010},
	Eprint = {1306.0572},
	Journal = {Phys.Rev.},
	Number = {9},
	Pages = {094010},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1306.0572;%%},
	Title = {{Handbook of Vectorlike Quarks: Mixing and Single Production}},
	Volume = {D88},
	Year = {2013},
	Bdsk-Url-1 = {http://dx.doi.org/10.1103/PhysRevD.88.094010}}

@article{Buchkremer:2013bha,
	Archiveprefix = {arXiv},
	Author = {Buchkremer, Mathieu and Cacciapaglia, Giacomo and Deandrea, Aldo and Panizzi, Luca},
	Doi = {10.1016/j.nuclphysb.2013.08.010},
	Eprint = {1305.4172},
	Journal = {Nucl.Phys.},
	Pages = {376-417},
	Primaryclass = {hep-ph},
	Reportnumber = {LYCEN-2013-03, SHEP-13-10, CP3-13-22},
	Slaccitation = {%%CITATION = ARXIV:1305.4172;%%},
	Title = {{Model Independent Framework for Searches of Top Partners}},
	Volume = {B876},
	Year = {2013},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.nuclphysb.2013.08.010}}

@article{DeSimone:2012fs,
	Archiveprefix = {arXiv},
	Author = {De Simone, Andrea and Matsedonskyi, Oleksii and Rattazzi, Riccardo and Wulzer, Andrea},
	Doi = {10.1007/JHEP04(2013)004},
	Eprint = {1211.5663},
	Journal = {JHEP},
	Pages = {004},
	Primaryclass = {hep-ph},
	Reportnumber = {CERN-PH-TH-2012-323, SISSA-31-2012-EP},
	Slaccitation = {%%CITATION = ARXIV:1211.5663;%%},
	Title = {{A First Top Partner Hunter's Guide}},
	Volume = {1304},
	Year = {2013},
	Bdsk-Url-1 = {http://dx.doi.org/10.1007/JHEP04(2013)004}}

@article{Panico:2015jxa,
	Archiveprefix = {arXiv},
	Author = {Panico, Giuliano and Wulzer, Andrea},
	Eprint = {1506.01961},
	Primaryclass = {hep-ph},
	Reportnumber = {DFPD-2015TH9},
	Slaccitation = {%%CITATION = ARXIV:1506.01961;%%},
	Title = {{The Composite Nambu-Goldstone Higgs}},
	Year = {2015}}

@article{Coleman:1970je,
	Author = {Coleman, Sidney R. and Jackiw, Roman},
	Doi = {10.1016/0003-4916(71)90153-9},
	Journal = {Annals Phys.},
	Pages = {552-598},
	Slaccitation = {%%CITATION = APNYA,67,552;%%},
	Title = {{Why Dilatation Generators Do Not Generate Dilatations?}},
	Volume = {67},
	Year = {1971},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/0003-4916(71)90153-9}}

@article{Csaki:2015hcd,
	Archiveprefix = {arXiv},
	Author = {Csaki, Csaba and Grojean, Christophe and Terning, John},
	Eprint = {1512.00468},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1512.00468;%%},
	Title = {{Alternatives to an Elementary Higgs}},
	Year = {2015}}

@article{Hatanaka:1998yp,
	Archiveprefix = {arXiv},
	Author = {Hatanaka, Hisaki and Inami, Takeo and Lim, C. S.},
	Doi = {10.1142/S021773239800276X},
	Eprint = {hep-th/9805067},
	Journal = {Mod. Phys. Lett.},
	Pages = {2601-2612},
	Primaryclass = {hep-th},
	Reportnumber = {KOBE-TH-98-2},
	Slaccitation = {%%CITATION = HEP-TH/9805067;%%},
	Title = {{The Gauge Hierarchy Problem and Higher Dimensional Gauge Theories}},
	Volume = {A13},
	Year = {1998},
	Bdsk-Url-1 = {http://dx.doi.org/10.1142/S021773239800276X}}

@article{Hosotani:2004wv,
	Archiveprefix = {arXiv},
	Author = {Hosotani, Yutaka and Noda, Shusaku and Takenaga, Kazunori},
	Doi = {10.1016/j.physletb.2004.12.029},
	Eprint = {hep-ph/0410193},
	Journal = {Phys. Lett.},
	Pages = {276-285},
	Primaryclass = {hep-ph},
	Reportnumber = {OU-HET-494-2004},
	Slaccitation = {%%CITATION = HEP-PH/0410193;%%},
	Title = {{Dynamical Gauge-Higgs Unification in the Electroweak Theory}},
	Volume = {B607},
	Year = {2005},
	Bdsk-Url-1 = {http://dx.doi.org/10.1016/j.physletb.2004.12.029}}

